Investigating Developers' Preferences for Learning and Issue Resolution Resources in the ChatGPT Era

The landscape of software developer learning resources has continuously evolved, with recent trends favoring engaging formats like video tutorials. The emergence of Large Language Models (LLMs) like ChatGPT presents a new learning paradigm. While existing research explores the potential of LLMs in software development and education, their impact on developers' learning and solution-seeking behavior remains unexplored. To address this gap, we conducted a survey targeting software developers and computer science students, gathering 341 responses, of which 268 were completed and analyzed. This study investigates how AI chatbots like ChatGPT have influenced developers' learning preferences when acquiring new skills, exploring technologies, and resolving programming issues. Through quantitative and qualitative analysis, we explore whether AI tools supplement or replace traditional learning resources such as video tutorials, written tutorials, and Q&A forums. Our findings reveal a nuanced view: while video tutorials continue to be highly preferred for their comprehensive coverage, a significant number of respondents view AI chatbots as potential replacements for written tutorials, underscoring a shift towards more interactive and personalized learning experiences. Additionally, AI chatbots are increasingly considered valuable supplements to video tutorials, indicating their growing role in the developers' learning resources. These insights offer valuable directions for educators and the software development community by shedding light on the evolving preferences toward learning resources in the era of ChatGPT.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> Replication_Package/Open_Coding_Proecess.json <==
{"1": {"id": 1, "topic_id": 1, "title": "Q13-Replace", "comment": "It's faster and gives you an example extremely fast.", "response_id": "R_2WNKDAzNddej2I6", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots give examples"], "5": ["AI Chatbots are faster", "AI Chatbots give examples"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots give examples"]}, "2": {"id": 2, "topic_id": 1, "title": "Q13-Replace", "comment": "Eventually, an AI chatbot will replace video tutorials. However, while chatbot's are still inaccurate, they are nice complements with video tutorials. This is because they cannot display visual concepts (charts, graphs, analogies, etc) near as good as a video tutorial.", "response_id": "R_1pLGIqkXUPavbps", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Complement", "AI chatbots cannot display visual concepts", "AI chatbots are inaccurate"], "5": ["AI chatbots are inaccurate", "AI chatbots cannot display visual concepts", "Complement"]}, "final_labels": ["Complement", "AI chatbots are inaccurate", "AI chatbots cannot display visual concepts"]}, "3": {"id": 3, "topic_id": 1, "title": "Q13-Replace", "comment": "CHAT GPT is saving our time by giving the right answers most of the time. And when we are learning any programming topics the chat gpt will give detailed explanation about the topic with different examples which will be very helpful for learning the topic.", "response_id": "R_28OtaQZOVEmAT50", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots give mostly correct answers", "AI Chatbots give detailed explanations", "AI Chatbots give examples"], "5": ["AI Chatbots are faster", "AI Chatbots give detailed explanations", "AI Chatbots give examples"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots give detailed explanations", "AI Chatbots give examples", "AI Chatbots give mostly correct answers"]}, "4": {"id": 4, "topic_id": 1, "title": "Q13-Replace", "comment": "It's unlikely that AI chatbots will ever fully replace video tutorials in the programming domain. Rather, they are more likely to enhance them and provide students with an extra resource. The selection of these resources may be contingent upon the learner's preferred method of learning, the intricacy of the subject matter, and the requirement for current and interactive content. To enhance their comprehension and skill in programming, a lot of students could find it helpful to combine chatbots with video lessons.", "response_id": "R_1GK98CINuaMDhUt", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Complement", "People have different preferred learning methods", "Choice depends on intricacy of the subject matter", "Choice depends on need for interactive contents"], "5": ["Complement", "People have different preferred learning methods", "Choice depends on need for interactive contents"]}, "final_labels": ["Complement", "People have different preferred learning methods", "Choice depends on intricacy of the subject matter", "Choice depends on need for interactive contents", "Choice depends on need for up-to-date information"]}, "5": {"id": 5, "topic_id": 1, "title": "Q13-Replace", "comment": "the reason is in AI chatbot you can easily find your solution based on your condition, but at the same time in the video tutorial you have to search more and it is not guaranteed that you will find one wit exactly same problem as yours.", "response_id": "R_1LqcOAYB04bCGAt", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide tailored solutions"], "5": ["AI chatbots provide tailored solutions"]}, "final_labels": ["AI chatbots provide tailored solutions", "Easy access to answers/solutions/info with AI chatbot"]}, "6": {"id": 6, "topic_id": 1, "title": "Q13-Replace", "comment": "With advance technologies like chatgpt it can easily replace video tutorials.", "response_id": "R_3h0ioj6QdHwJcF4", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are more advanced technologies"], "5": ["AI Chatbots are more advanced technologies"]}, "final_labels": ["AI Chatbots are more advanced technologies"]}, "7": {"id": 7, "topic_id": 1, "title": "Q13-Replace", "comment": "Instead of spending hours watching Tutorial watch a short clip to understand the topic and then get a legitimate answer from the chat.", "response_id": "R_1mWAsfadLhHUSeN", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots are accurate"], "5": ["AI chatbots are accurate"]}, "final_labels": ["Complement", "AI Chatbots are faster", "AI chatbots are accurate"]}, "8": {"id": 8, "topic_id": 1, "title": "Q13-Replace", "comment": "Well I think that AI is going change the way things work as a whole, and once it gets better it will work better too.", "response_id": "R_RrfaoFOQsXObLi1", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["AI impacts overall workflow"], "5": ["transformative potential of AI across various domain"]}, "final_labels": []}, "9": {"id": 9, "topic_id": 1, "title": "Q13-Replace", "comment": "I feel asking ChatGPT a question and getting an answer to it is simpler and easier than going through a whole video without even knowing if it actually helps solve the question or clear any doubt.", "response_id": "R_50CNi04ZGST6Ei5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are simpler/easier", "AI Chatbots provide direct answers"], "5": ["AI Chatbots are simpler/easier", "AI Chatbots provide direct answers"]}, "final_labels": ["AI Chatbots are simpler/easier", "AI Chatbots provide direct answers"]}, "10": {"id": 10, "topic_id": 1, "title": "Q13-Replace", "comment": "I feel that AI chatbots will replace video tutorials solely due to their interactive nature. If there is a concept you don't understand from what the AI chatbot initially told you, for example, then you can ask for elaboration, clarification, or ask it to completely start over and deliver the information in a different manner. Video tutorials don't allow for such dynamic interaction.", "response_id": "R_1IBhSOcXAxkpbEE", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots offer interactive learning", "AI chatbots can present information in different manners"], "5": ["AI chatbots offer interactive learning", "AI chatbots can present information in different manners"]}, "final_labels": ["AI chatbots offer interactive learning", "AI chatbots can present information in different manners"]}, "11": {"id": 11, "topic_id": 1, "title": "Q13-Replace", "comment": "I use the ChatGPT for more than just programming. I have integrated it with my daily life and find it really useful and awesome. I use it to help with daily life, it really is that useful. Its like a personal assistant.", "response_id": "R_p3lsO9vWuS0Vv0d", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots act like a personal assistant", "AI chatbots have multiple uses beyond programming"], "5": ["AI Chatbots act like a personal assistant", "AI chatbots have multiple uses beyond programming"]}, "final_labels": ["AI Chatbots act like a personal assistant", "AI chatbots have multiple uses beyond programming"]}, "12": {"id": 12, "topic_id": 1, "title": "Q13-Replace", "comment": "I would agree as I already just go to Chat-gpt for when I encounter a problem. I do this as it is quick and concise. If I need further explaining, I would just ask it on those topics unlike the video where it may not go in depth on some areas the may be struggling on.", "response_id": "R_2XmruWIZ7RhByDF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide concise answers", "AI Chatbots for problem-solving", "Video tutorials may lack depth in some areas", "AI Chatbots are faster", "AI chatbots offer interactive learning"], "5": ["Video tutorials may lack depth in some areas", "AI Chatbots for problem-solving"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots provide concise answers", "AI chatbots offer interactive learning", "Video tutorials may lack depth in some areas", "AI Chatbots for problem-solving"]}, "13": {"id": 13, "topic_id": 1, "title": "Q13-Replace", "comment": "A brief and concise explanation of the targeted lessons with provision of sources", "response_id": "R_231qEU3xxVdwzkB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide concise answers", "AI Chatbots provide sources"], "5": ["AI Chatbots provide targeted learning", "AI Chatbots provide concise answers"]}, "final_labels": ["AI Chatbots provide concise answers", "AI Chatbots provide targeted learning", "AI Chatbots provide sources"]}, "14": {"id": 14, "topic_id": 1, "title": "Q13-Replace", "comment": "Since AI chatbots will be able to generate useful solutions to nearly any problem someone may encounter, these focused tutorial videos will become obsolete to anybody who isn't a complete novice and doesn't know what questions to ask.", "response_id": "R_3qJow6A4kMaU3v3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots generate useful solutions", "AI chatbots make tutorial videos obsolete for non-novices"], "5": ["AI chatbots address a wide range of problems"]}, "final_labels": ["AI chatbots generate useful solutions", "AI chatbots address a wide range of problems", "AI chatbots make tutorial videos obsolete for non-novices"]}, "15": {"id": 15, "topic_id": 1, "title": "Q13-Replace", "comment": "Based on the new release of CHAT GPT - 4, the context and explanation has updated accurately and gives more other usable topics which we need to study along with the requested prompt question.", "response_id": "R_BXrwpXQFq8e2nyp", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots suggest relevant extra learning topics", "AI chatbots are accurate"], "5": ["AI chatbots are accurate", "AI chatbots suggest relevant extra learning topics"]}, "final_labels": ["AI chatbots are accurate", "AI chatbots suggest relevant extra learning topics"]}, "16": {"id": 16, "topic_id": 1, "title": "Q13-Replace", "comment": "Provides information faster", "response_id": "R_1hR2dbEqDJYQrZo", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "17": {"id": 17, "topic_id": 1, "title": "Q13-Replace", "comment": "AI ChatGPT is more reliable than video tutorials", "response_id": "R_2CyvkPm4gYBJArk", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are more reliable"], "5": ["AI Chatbots are more reliable"]}, "final_labels": ["AI Chatbots are more reliable"]}, "18": {"id": 18, "topic_id": 1, "title": "Q13-Replace", "comment": "It\u2019s save your effort and time to find the way to get the information quickly", "response_id": "R_5unnoFsKBOyRaZr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots save effort"], "5": ["AI Chatbots are faster", "AI Chatbots save effort"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots save effort"]}, "19": {"id": 19, "topic_id": 1, "title": "Q13-Replace", "comment": "Watching a video is not perefed by many. Due to the fact they consume a lot of time and often don't fix the problem but give a whole tutorial", "response_id": "R_XBbnGXGqTNz7OFP", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials often do not directly solve the problem/questions", "AI Chatbots are faster"], "5": ["AI Chatbots are faster", "Video tutorials often do not directly solve the problem/questions"]}, "final_labels": ["AI Chatbots are faster", "Video tutorials often do not directly solve the problem/questions"]}, "20": {"id": 20, "topic_id": 1, "title": "Q13-Replace", "comment": "It is much less time and energy intensive to use ChatGPT as opposed to sitting through a video tutorial, which can be the same as a lecture.", "response_id": "R_2rUCEofpPmMdMu2", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots save effort", "AI Chatbots save time"], "5": ["AI Chatbots save time", "AI Chatbots save effort"]}, "final_labels": ["AI Chatbots save time", "AI Chatbots save effort"]}, "21": {"id": 21, "topic_id": 1, "title": "Q13-Replace", "comment": "AI is becoming more and more involved as the years go by.", "response_id": "R_3iDOnww9kfDzXYK", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["AI involvement grows over time"], "5": ["Increasing Integration of AI chatbots Over Time"]}, "final_labels": []}, "22": {"id": 22, "topic_id": 1, "title": "Q13-Replace", "comment": "As AI updates itself everyday with new information it can replace the video tutorials completely.", "response_id": "R_8pMEFNaMJ4EBPYl", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["providing current  on various topics by AI chatbots", "AI's capacity to stay up-to-date", "providing  relevant guidance on various topics by AI chatbots"]}, "final_labels": []}, "23": {"id": 23, "topic_id": 1, "title": "Q13-Replace", "comment": "Ai will replace the video tutorials because it faster and more convenient.", "response_id": "R_Dw8Wed37sKxTb9f", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots are more convenient"], "5": ["AI Chatbots are faster", "AI Chatbots are more convenient"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots are more convenient"]}, "24": {"id": 24, "topic_id": 1, "title": "Q13-Replace", "comment": "Together, video lectures and AI chatbots may offer a comprehensive educational experience. One might be more appropriate than the other, depending on the learner's objectives, preferences, and the particular subject at hand. In order to deliver a more effective and personalized learning experience, we may see a larger integration of AI chatbots and other learning tools as technology advances.", "response_id": "R_31o9BttsiGFNL8X", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Complement", "Choice depends on intricacy of the subject matter", "Choice depends on learner's needs/preferences"], "5": ["Choice depends on learner's needs/preferences", "Complement"]}, "final_labels": ["Choice depends on intricacy of the subject matter", "Choice depends on learner's needs/preferences", "Complement"]}, "25": {"id": 25, "topic_id": 1, "title": "Q13-Replace", "comment": "AI can get really specific and cater to the exact issue at hand", "response_id": "R_5zj6GfuaQGQ57TX", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide tailored solutions"], "5": ["AI chatbots provide tailored solutions"]}, "final_labels": ["AI chatbots provide tailored solutions"]}, "26": {"id": 26, "topic_id": 1, "title": "Q13-Replace", "comment": "AI creates a quicker method of learning. I think written &gt; video is generally the preference, but AI can tailor the response to your issue and you can ask follow-up questions.", "response_id": "R_20SDJ6aLW66XM8a", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots offer interactive learning", "AI chatbots provide tailored solutions"], "5": ["AI Chatbots are faster", "AI chatbots provide tailored solutions", "AI chatbots offer interactive learning"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots provide tailored solutions", "AI chatbots offer interactive learning"]}, "27": {"id": 27, "topic_id": 1, "title": "Q13-Replace", "comment": "because its so convenient and fast", "response_id": "R_A5TwGGDkipmpyJr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots are more convenient"], "5": ["AI Chatbots are faster", "AI Chatbots are more convenient"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots are more convenient"]}, "28": {"id": 28, "topic_id": 1, "title": "Q13-Replace", "comment": "Because it gives you what you want faster", "response_id": "R_3pt12a3Qta6Qxjr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "29": {"id": 29, "topic_id": 1, "title": "Q13-Replace", "comment": "More personalized to your current solutions and assuming that the AI's answer is correct it should be better", "response_id": "R_sCniUvnfEraLMHf", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide tailored solutions"], "5": ["AI chatbots provide tailored solutions"]}, "final_labels": ["AI chatbots provide tailored solutions"]}, "30": {"id": 30, "topic_id": 1, "title": "Q13-Replace", "comment": "It saves more time. Having to watch a video that sometimes won't solve all the questions you're looking for can be very time consuming", "response_id": "R_r11oChJXoCDf8Up", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots save time", "Video tutorials often do not directly solve the problem/questions"], "5": ["AI Chatbots save time"]}, "final_labels": ["AI Chatbots save time", "Video tutorials often do not directly solve the problem/questions"]}, "31": {"id": 31, "topic_id": 1, "title": "Q13-Replace", "comment": "I do due to the fact that its already writing code", "response_id": "R_1lcUgIDZbnoiS7j", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can write code"], "5": ["AI Chatbots can write code"]}, "final_labels": ["AI Chatbots can write code"]}, "32": {"id": 32, "topic_id": 1, "title": "Q13-Replace", "comment": "I feel like they replace", "response_id": "R_AhytGgSQcx9Yhb3", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["replacement"]}, "final_labels": []}, "33": {"id": 33, "topic_id": 1, "title": "Q13-Replace", "comment": "Users can ask more specific questions to the chat bot", "response_id": "R_WdiaivQrCC0ZkR3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide tailored solutions"], "5": ["AI chatbots provide tailored solutions"]}, "final_labels": ["AI chatbots provide tailored solutions"]}, "34": {"id": 34, "topic_id": 1, "title": "Q13-Replace", "comment": ".", "response_id": "R_UKESMuBnP0FEuTD", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "35": {"id": 35, "topic_id": 1, "title": "Q13-Replace", "comment": "No", "response_id": "R_4MbPf2p8Q5xLaxy", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "36": {"id": 36, "topic_id": 1, "title": "Q13-Replace", "comment": "Ai chatbots can gave you the exact answer you immediately instead of watching a full video", "response_id": "R_4O3udUI7JjILP0d", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "37": {"id": 37, "topic_id": 1, "title": "Q13-Replace", "comment": ".", "response_id": "R_8qh1gIf3D7sgkuZ", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "38": {"id": 38, "topic_id": 1, "title": "Q13-Replace", "comment": "AI will give the the quickly answer", "response_id": "R_4OvHsWb4Iv7TQk1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "39": {"id": 39, "topic_id": 2, "title": "Q13-Complement", "comment": "Video tutorials gives much clarity than chatgpt, If there is an improvement in accuracy high chance that audience would rely on chatgpt more", "response_id": "R_1kSmjLK6KjVJefS", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials offer more clarity", "Improvement in AI chatbot accuracy could increase reliance on them"], "5": ["Video tutorials offer more clarity", "Improvement in AI chatbot accuracy could increase reliance on them"]}, "final_labels": ["Video tutorials offer more clarity", "Improvement in AI chatbot accuracy could increase reliance on them"]}, "40": {"id": 40, "topic_id": 2, "title": "Q13-Complement", "comment": "Video tutorials along with AI help a student gather all information on the internet to one plaec", "response_id": "R_25GyPHft5bTbCa5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Combining both tools enhances information accessibility"], "5": ["Combining both tools enhances information accessibility"]}, "final_labels": ["Combining both tools enhances information accessibility"]}, "41": {"id": 41, "topic_id": 2, "title": "Q13-Complement", "comment": "Some detailed concepts can't be efficiently by AI chat bots .. or at least not at the level of expert tutor", "response_id": "R_1PRFbqP3ue2G6Vo", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Expert tutors have an advantage over AI in explaining detailed concepts"], "5": ["Expert tutors have an advantage over AI in explaining detailed concepts"]}, "final_labels": ["Expert tutors have an advantage over AI in explaining detailed concepts"]}, "42": {"id": 42, "topic_id": 2, "title": "Q13-Complement", "comment": "Some people will always have a preference to hear a person explain something. I think this may be an issue and may change my answer if technology is able to fully create an indistinguishable replica of a real person explaining something, such as visual and sound of a person speaking.", "response_id": "R_23dAxYLae0gOvh8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for human explanations/interaction"], "5": ["Preference for human explanations/interaction"]}, "final_labels": ["Preference for human explanations/interaction"]}, "43": {"id": 43, "topic_id": 2, "title": "Q13-Complement", "comment": "I think that video tutorials are helpful for step by step visual instruction, and visual instruction isn't something that AI chatbots can replace, but they can be helpful to clarify steps from the video.", "response_id": "R_4HkRLU8g2HwzFZf", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify on/further explain video content", "AI chatbots cannot replace visual instruction/learning found in videos"], "5": ["AI chatbots cannot replace visual instruction/learning found in videos"]}, "final_labels": ["AI chatbots can clarify on video content", "AI chatbots cannot replace visual instruction/learning found in videos"]}, "44": {"id": 44, "topic_id": 2, "title": "Q13-Complement", "comment": "Since current LLM use traditional content/tutorials in their response logic, I feel we are not quite ready to see these resource completely replace traditional resources. However, once these LLMs utilize a closed system, we could see a replacement.", "response_id": "R_8fdTxWTHhsVnvZD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots currently rely on traditional content for responses"], "5": ["AI chatbots currently rely on traditional content for responses"]}, "final_labels": ["AI chatbots currently rely on traditional content for responses"]}, "45": {"id": 45, "topic_id": 2, "title": "Q13-Complement", "comment": "Video tutorials are better for me to understand compared to AI chatbots.", "response_id": "R_XSpJqvnrEOpldBL", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for understanding through video tutorials over AI chatbots"], "5": ["Preference for understanding through video tutorials over AI chatbots"]}, "final_labels": ["Preference for understanding through video tutorials over AI chatbots"]}, "46": {"id": 46, "topic_id": 2, "title": "Q13-Complement", "comment": "Video explanations are usually more throughout and using the AI bot to complement it we might be able to understand the subject explained in the video better. But I suppose AI bots are unable to generate a completely new instruction that nobody has mentioned before so replacing it wouldn't be very possible.", "response_id": "R_24cTRzPAhTldE9O", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video explanations are more thorough/better", "AI chatbots can clarify on video content", "Limitation of AI chatbots in generating novel instructions"], "5": ["Video explanations are more thorough/better", "AI chatbots can clarify on video content"]}, "final_labels": ["AI chatbots can clarify on video content", "Video explanations are more thorough/better", "Limitation of AI chatbots in generating novel instructions"]}, "47": {"id": 47, "topic_id": 2, "title": "Q13-Complement", "comment": "AI chatbots give dumb answers most of the time", "response_id": "R_2ExSrMGbAJ0R7DD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots often provide unsatisfactory answers"], "5": ["AI chatbots often provide unsatisfactory answers"]}, "final_labels": ["AI chatbots often provide unsatisfactory answers"]}, "48": {"id": 48, "topic_id": 2, "title": "Q13-Complement", "comment": "Because AI chatbots don't show you any other things besides the code and the sample output of that code. Sometimes, I need to see the process of setting it up like an IDE or installing a library so with visual it is way better than a text.", "response_id": "R_2zpdQ2CWTcr2bTI", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for visual instructions/learning over text", "Video tutorials demonstrate the process visually"], "5": ["Preference for visual instructions/learning over text", "Video tutorials demonstrate the process visually"]}, "final_labels": ["Preference for visual instructions/learning over text", "Video tutorials demonstrate the process visually"]}, "49": {"id": 49, "topic_id": 2, "title": "Q13-Complement", "comment": "A video tutorial with someone explaining what to do is different than reading about it", "response_id": "R_3HSmysMxn4PRb2m", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials offer a visual/different experience than reading"], "5": ["Video tutorials offer a visual/different experience than reading"]}, "final_labels": ["Video tutorials offer a visual/different experience than reading"]}, "50": {"id": 50, "topic_id": 2, "title": "Q13-Complement", "comment": "There are some video tutorials that are very cookie-cutter and for those I think AI chatbots would do just as well. There are other video tutorials that go in-depth and answer questions ahead of time as well as allowing you to follow along with the creator visually in a way that I don't think chatbots can really emulate.", "response_id": "R_3JpWR7pnp9tjScY", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots equivalent to basic video tutorials", "In-depth video tutorials offer preemptive answers", "In-depth video tutorials offer visual follow-along"], "5": ["AI chatbots equivalent to basic video tutorials", "In-depth video tutorials offer preemptive answers", "In-depth video tutorials offer visual follow-along"]}, "final_labels": ["AI chatbots equivalent to basic video tutorials", "In-depth video tutorials offer preemptive answers", "In-depth video tutorials offer visual follow-along"]}, "51": {"id": 51, "topic_id": 2, "title": "Q13-Complement", "comment": "AI chatbots can not replace video tutorials because it can not replace the visual/auditory learning styles that many people prefer.", "response_id": "R_2cjCkvN0OFglkIA", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots cannot replace visual/auditory instruction/learning"], "5": ["AI chatbots cannot replace visual/auditory instruction/learning"]}, "final_labels": ["AI chatbots cannot replace visual/auditory instruction/learning"]}, "52": {"id": 52, "topic_id": 2, "title": "Q13-Complement", "comment": "The AI chat bots can't explain proficiently no-matter how well it knows the concept whereas video tutorials are taught by other human which makes a vast difference of conceptual decreption and explanation.", "response_id": "R_1H05Hs9tDXdZS6j", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots lack proficiency in explanations", "Video tutorials explain concepts better"], "5": ["AI chatbots lack proficiency in explanations", "Video tutorials explain concepts better"]}, "final_labels": ["AI chatbots lack proficiency in explanations", "Video tutorials explain concepts better"]}, "53": {"id": 53, "topic_id": 2, "title": "Q13-Complement", "comment": "I believe AI chatbots will complement video tutorials, because in video what happens is that person explains everything verbally, basically communication happens here. and that's why I believe in this that AI will complement video tutorials.", "response_id": "R_1r3vqOM1rD9rt8L", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials involve verbal explanations"], "5": ["Video tutorials involve verbal explanations"]}, "final_labels": ["Video tutorials involve verbal explanations"]}, "54": {"id": 54, "topic_id": 2, "title": "Q13-Complement", "comment": "It's good to see someone explain code while showing what they did. AI chatbots will just complement video tutorials by giving different examples from the video tutorials.", "response_id": "R_2vjkpzsyHtTF6D2", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials show code explanations", "AI chatbots can provide additional examples"], "5": ["AI chatbots can provide additional examples", "Video tutorials show code explanations"]}, "final_labels": ["Video tutorials show code explanations", "AI chatbots can provide additional examples"]}, "55": {"id": 55, "topic_id": 2, "title": "Q13-Complement", "comment": "Video tutorials provided by humans help a lot in programming-related topics if that gets a boost of AI it helps us visualize the problem or better and in better ways we can learn.", "response_id": "R_XpI8uKCthDhGBKF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Integrating AI chatbots and video tutorials enhances learning"], "5": ["Integrating AI chatbots and video tutorials enhances learning"]}, "final_labels": ["Integrating AI chatbots and video tutorials enhances learning"]}, "56": {"id": 56, "topic_id": 2, "title": "Q13-Complement", "comment": "I believe that AI chatbots will complement video tutorials because while the chatbots can help a lot with concepts and how to write certain small programs, a video tutorial can show you exactly what you need to do step by step. Video tutorials are also better at helping to visualize the concepts and whatever problems you may be having. Lastly, sometimes the AI chatbots give the wrong answer or are not familiar with the newest technology so based on a video tutorial's likes/dislikes and comment section, you can know whether the suggested solutions will actually work.", "response_id": "R_2w14LA0gzv7Oakk", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots assist with concepts", "AI chatbots can assist with small programs/topics/issue", "Video tutorials provide step-by-step visual instruction", "Video tutorials better at visualizing concepts", "AI chatbots may provide incorrect answers", "Video tutorials offer feedback through likes/dislikes and comments"], "5": ["Video tutorials better at visualizing concepts", "AI chatbots assist with concepts", "Video tutorials offer feedback through likes/dislikes and comments"]}, "final_labels": ["Video tutorials better at visualizing concepts", "Video tutorials provide step-by-step visual instruction", "AI chatbots assist with concepts", "AI chatbots can assist with small programs/topics/issue", "Video tutorials offer feedback through likes/dislikes and comments", "AI chatbots may provide incorrect answers"]}, "57": {"id": 57, "topic_id": 2, "title": "Q13-Complement", "comment": "If I ask for assistance from a chatbot I often ask the chatbot to explain parts of its response or the whole thing entirely. While I think it's more flexible, I think it loses out on the ability to meticulously explain something like a person would be able to do.", "response_id": "R_3oRqXr9dnRzL5wA", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Human superiority in meticulous explanations", "AI chatbots are more flexible in providing explanation"], "5": ["AI chatbots are more flexible in providing explanation", "Human superiority in meticulous explanations"]}, "final_labels": ["Human superiority in meticulous explanations", "AI chatbots are more flexible in providing explanation"]}, "58": {"id": 58, "topic_id": 2, "title": "Q13-Complement", "comment": "LLM's are greatly helpful when we stuck somewhere. However, video tutorials would provide visual logic explanation. Combination of both LLM's and video tutorials would have great advantage in understanding the concepts better.", "response_id": "R_2e38ReTU1KGXuJK", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials provide visual explanations", "Combining both tools enhances information understanding"], "5": ["Video tutorials provide visual explanations"]}, "final_labels": ["Video tutorials provide visual explanations", "Combining both tools enhances information understanding", "AI Chatbots for problem solving"]}, "59": {"id": 59, "topic_id": 2, "title": "Q13-Complement", "comment": "I think a large of part of what makes video tutorials appealing is the visual aspect, allowing learners to visualize programming-related topics. In my experience chatGPT and other AI tools struggle in that regard, and due to that I'm hesitant to say that AI will replace video tutorials in the near future.", "response_id": "R_1GBsP2Jl7nwTRPM", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials provide visual explanations"], "5": ["Video tutorials provide visual explanations"]}, "final_labels": ["Video tutorials provide visual explanations"]}, "60": {"id": 60, "topic_id": 2, "title": "Q13-Complement", "comment": "AI chatbots trained on a language's documentation and plenty of code are already pretty good at relatively complex or highly specific questions. I believe that AI chatbots might be able to complement video tutorials by allowing user to ask questions about specific subjects that the tutorial might have not addressed.", "response_id": "R_2zhBayNSPHk0SvZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify on/further explain video content"], "5": ["AI chatbots can clarify on/further explain video content"]}, "final_labels": ["AI chatbots can clarify on/further explain video content"]}, "61": {"id": 61, "topic_id": 2, "title": "Q13-Complement", "comment": "AI chatbots do not provide a specific solution while video tutorials will provide logical and systematic instructions.", "response_id": "R_2AMt6Qbrg3xPEJy", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials provide step-by-step visual instruction", "lack of specific solution by AI chatbots"], "5": ["lack of specific solution by AI chatbots", "Video tutorials provide step-by-step visual instruction"]}, "final_labels": ["lack of specific solution by AI chatbots", "Video tutorials provide step-by-step visual instruction"]}, "62": {"id": 62, "topic_id": 2, "title": "Q13-Complement", "comment": "People still need to make programs. I think ChatGPT can help to solve problems and maybe fix bugs but not make flawless new programs entirely that will do exactly what people want.", "response_id": "R_2XaLg9QRrblDXRX", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can help in problem solving", "Limitation of AI chatbots in creating flawless new programs"], "5": ["Limitation of AI chatbots in creating flawless new programs"]}, "final_labels": ["AI chatbots can help in problem solving", "Limitation of AI chatbots in creating flawless new programs"]}, "63": {"id": 63, "topic_id": 2, "title": "Q13-Complement", "comment": "I imagine chatbots will be used by the producers of videos to validate information and in some way influence what ends up being shown to the viewers. In what way I'm not sure, but the technology seems poised to enter more or less all creative domains.", "response_id": "R_3DbjsUAe0NXLB67", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can be used for information validation"], "5": ["AI chatbots can be used for information validation"]}, "final_labels": ["AI chatbots can be used for information validation"]}, "64": {"id": 64, "topic_id": 2, "title": "Q13-Complement", "comment": "AI chatbots like ChatGPT enhance learning for programming-related topics by offering interactive, and instant assistance as a supplement to video training.", "response_id": "R_ONk5rAJnMP6aUmt", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots enhance understanding of video content", "AI chatbots can provide interactive assistance/personalized instruction"], "5": ["AI chatbots enhance understanding of video content"]}, "final_labels": ["AI chatbots can provide interactive assistance/personalized instruction", "AI chatbots enhance understanding of video content"]}, "65": {"id": 65, "topic_id": 2, "title": "Q13-Complement", "comment": "Video tutorials are helpful because they provide the needed information and help me visualize concepts. However, there are times when the videos miss certain details or don't explain things fully. That's where chatbots come in handy for me. They fill in the gaps and clarify things that the videos might have missed. Watching videos is generally easier for me than reading long messages from chatbots that's why I don't think they will replace video tutorial.", "response_id": "R_3e4vvQ0W2b5JcGW", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials better at visualizing concepts", "AI chatbots can clarify on video content", "Preference for visual instructions/learning over text"], "5": ["Preference for visual instructions/learning over text", "AI chatbots can clarify on video content"]}, "final_labels": ["Preference for visual instructions/learning over text", "AI chatbots can clarify on video content", "Video tutorials better at visualizing concepts"]}, "66": {"id": 66, "topic_id": 2, "title": "Q13-Complement", "comment": "Video tutorials are generally not very good in my experience - a concise and thoughtfully written blog post or SO answer is usually more informative, and chatbots are generally verbose and less helpful with more complex topics due to unintuitive explanations.", "response_id": "R_1jxnMHJcPv0DIM5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are verbose", "AI chatbot are less helpful with complex topics"], "5": ["AI chatbots are verbose", "AI chatbot are less helpful with complex topics"]}, "final_labels": ["AI chatbots are verbose", "AI chatbot are less helpful with complex topics"]}, "67": {"id": 67, "topic_id": 2, "title": "Q13-Complement", "comment": "It has been proven that visual learning has more impact in gaining knowledge. As chatGPT will give us important information we need but we would learn more through visual learning as it helps our brain to process information faster. So both would help us to learn faster.", "response_id": "R_wRe6jBEALg6tEI1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Importance of visual/auditory elements in explanations"], "5": ["Combining both tools enhances learning"]}, "final_labels": ["Combining both tools enhances learning", "Importance of visual/auditory elements in explanations"]}, "68": {"id": 68, "topic_id": 2, "title": "Q13-Complement", "comment": "Even though AI chatbots are great learning resources, there are certain areas where AI chatbots cannot replace video tutorials completely but are a great addition for learning. For example when we want to learn a complex coding concept, AI chatbots can help us in solving our doubts whereas a video tutorial can teach the concepts of that coding concept in depth with the help of real life examples in depth. At the same time, AI chatbots are essential for solving our doubts which might not have been explained in the video tutorials. Video tutorials provide visual experience which is very essential. Learning from different resources is always a good thing. I feel that AI chatbots can complement video tutorials but cannot completely replace them.", "response_id": "R_2rH0l86b6z3VGkY", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials offer a visual/different experience than reading", "AI chatbots can help in problem solving", "AI chatbots can clarify on/further explain video content", "Video tutorials provide in-depth teaching with real examples"], "5": ["AI chatbots can clarify on/further explain video content", "Video tutorials provide in-depth teaching with real examples"]}, "final_labels": ["AI chatbots can help in problem solving", "AI chatbots can clarify on/further explain video content", "Video tutorials offer a visual/different experience than reading", "Video tutorials provide in-depth teaching with real examples"]}, "69": {"id": 69, "topic_id": 2, "title": "Q13-Complement", "comment": "I personally believe that they will not fully replace video turorials, as I see them as connected, yet distinct tools. AI chatbots are (at least as of time of writing) great at answering specfic questions and teaching specific, requested topics in programming, almost like a version of 24/7 office hours. However, video tutorials generally can offer a more structured method of learning, where you can watch a series of tutorials to learn a broad amount about a topic. I think that many in the future will watch video tutorials to get a broad overview of a topic, then use AI chatbots to clear up any confusion they may have regarding subjects from the tutorial.", "response_id": "R_31yYsl9bsQkb3Bj", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials offer structured learning/storytelling", "Video tutorials provide a broad overview of a topic", "AI chatbots are good at answering specific questions", "AI chatbots can clarify on/further explain video content"], "5": ["Video tutorials provide a broad overview of a topic", "Video tutorials offer structured learning/storytelling", "AI chatbots can clarify on/further explain video content"]}, "final_labels": ["Video tutorials provide a broad overview of a topic", "AI chatbots can clarify on/further explain video content", "AI chatbots are good at answering specific questions", "Video tutorials offer structured learning/storytelling"]}, "70": {"id": 70, "topic_id": 2, "title": "Q13-Complement", "comment": "Video tutorials will always be prevalent so I don't think they will totally be replaced. YouTube is so popular it couldn't possibly die.", "response_id": "R_YVr2FOH45UPG29H", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials are prevalent"], "5": ["Video tutorials are prevalent"]}, "final_labels": ["Video tutorials are prevalent"]}, "71": {"id": 71, "topic_id": 2, "title": "Q13-Complement", "comment": "I believe video tutorials have the upper hand rather than AI chatbots. Video tutorials give real human interaction as presented in the class. There will be an authentic human connection between the instructor and the learner which leads to positive energy.", "response_id": "R_1NDMklWSrlzivsi", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials provide real human interaction"], "5": ["Video tutorials provide real human interaction"]}, "final_labels": ["Video tutorials provide real human interaction"]}, "72": {"id": 72, "topic_id": 2, "title": "Q13-Complement", "comment": "AI Chatbot mainly deals with textual or written information, while video tutorials mainly deal with visual information. While AI Chatbots can be a great resource, it is simply, at its current stage, unable to replace video tutorials as a learning resource.", "response_id": "R_2BgHQAdBf20YaVW", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Importance of visual/auditory elements in explanations"], "5": ["Importance of visual/auditory elements in explanations"]}, "final_labels": ["Importance of visual/auditory elements in explanations"]}, "73": {"id": 73, "topic_id": 2, "title": "Q13-Complement", "comment": "I don't think AI chatbots will necessarily replace video tutorials but it can complement it. Video tutorials have a more step-by-step visual guide that not all AI chatbots offer. While AI chatbots do directly answer any question video tutorials direct you toward the answer which is more of an effective learning resource", "response_id": "R_OCezqIb9kECaTcJ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials provide step-by-step visual instruction", "AI chatbots directly answer questions", "Video tutorials direct learners toward answers"], "5": ["Video tutorials direct learners toward answers", "Video tutorials provide step-by-step visual instruction"]}, "final_labels": ["Video tutorials direct learners toward answers", "Video tutorials provide step-by-step visual instruction", "AI chatbots directly answer questions"]}, "74": {"id": 74, "topic_id": 2, "title": "Q13-Complement", "comment": "I use videos if the chatbot isnt explaining it well enough.", "response_id": "R_1f0NbGCyfVSZET4", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials offer more clarity"], "5": ["Video tutorials offer more clarity"]}, "final_labels": ["Video tutorials offer more clarity"]}, "75": {"id": 75, "topic_id": 2, "title": "Q13-Complement", "comment": "No matter how useful and accurate AI chatbots become, I do not think they can replace the way humans explain something as they show what they are doing. I am also a visual learner and I do not think AI chatbots currently have the level of visualization that I would like.", "response_id": "R_ZJCCofbbf8fmX0l", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Humans offer a unique way of explaining that AI chatbots cannot replicate", "AI chatbots lack the level of visualization preferred by visual learners"], "5": ["AI chatbots lack the level of visualization preferred by visual learners"]}, "final_labels": ["Humans offer a unique way of explaining that AI chatbots cannot replicate", "AI chatbots lack the level of visualization preferred by visual learners"]}, "76": {"id": 76, "topic_id": 2, "title": "Q13-Complement", "comment": "I don\u2019t think the AI is good enough yet to solve all larger problems.", "response_id": "R_3rTgsePGSeMANlV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not yet capable of solving all larger problems"], "5": ["AI chatbots are not yet capable of solving all larger problems"]}, "final_labels": ["AI chatbots are not yet capable of solving all larger problems"]}, "77": {"id": 77, "topic_id": 2, "title": "Q13-Complement", "comment": "chatbots are never 100% accurate, but they make gathering information in a condensed fashion easier. Because of that, they will complement video tutorials by making them easier to understand and ask questions about them.", "response_id": "R_3G1yYnFHS9ql2ss", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify on/further explain video content", "AI chatbots make gathering information easier", "AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots can clarify on/further explain video content", "AI chatbots make gathering information easier"]}, "final_labels": ["AI chatbots can clarify on/further explain video content", "AI chatbots make gathering information easier", "AI chatbots are not reliable/accurate/consistent"]}, "78": {"id": 78, "topic_id": 2, "title": "Q13-Complement", "comment": "AI chatbots can help to understand the visuals in video tutorials that are hard to understand, giving a deeper explanation and more examples.", "response_id": "R_eIJrKuPZOcLJBN7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify on/further explain video content"], "5": ["AI chatbots can clarify on/further explain video content"]}, "final_labels": ["AI chatbots can clarify on/further explain video content"]}, "79": {"id": 79, "topic_id": 2, "title": "Q13-Complement", "comment": "I feel that chatGPT cannot replace video tutorials because only a person can understand a particular topic while listening not by reading.", "response_id": "R_2wGKxS5BJMNWSHe", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Importance of visual/auditory elements in explanations"], "5": ["Importance of visual/auditory elements in explanations"]}, "final_labels": ["Importance of visual/auditory elements in explanations"]}, "80": {"id": 80, "topic_id": 2, "title": "Q13-Complement", "comment": "Video tutorials provide a visual and aural aspect that a chatbot can't provide. However, if you had specific questions not answered in a video you may want to use an AI chatbot.", "response_id": "R_2Ym3PD4wl0iNhDS", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Importance of visual/auditory elements in explanations", "AI chatbots are good at answering specific questions"], "5": ["AI chatbots are good at answering specific questions", "Importance of visual/auditory elements in explanations"]}, "final_labels": ["AI chatbots are good at answering specific questions", "Importance of visual/auditory elements in explanations"]}, "81": {"id": 81, "topic_id": 2, "title": "Q13-Complement", "comment": "video tutorials are always the best to learning programming related topics and AI chatbots are pretty good addition in learning. Using videos and AI bots simultaneously can result in good learning.", "response_id": "R_pF24IOkngs3CFod", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video explanations are more thorough/better", "Combining both tools enhances learning"], "5": ["Combining both tools enhances learning"]}, "final_labels": ["Video explanations are more thorough/better", "Combining both tools enhances learning"]}, "82": {"id": 82, "topic_id": 2, "title": "Q13-Complement", "comment": "Having paired learning resources from humans and an ai is just a good kind of 2-factor validation of learning content, since I'm not confident tutorials from AI will always be fault free.", "response_id": "R_3h6odOj0v6tXJLO", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI-generated content requires human verification"], "5": ["AI-generated content requires human verification"]}, "final_labels": ["AI-generated content requires human verification"]}, "83": {"id": 83, "topic_id": 2, "title": "Q13-Complement", "comment": "Video learning helps us learn the overview. Chatbots is easier to use and helps to address a particular issue with ease.", "response_id": "R_2sRSoQ6EnSSyOgm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials provide a broad overview of a topic", "AI chatbots can help in problem solving", "Ease of Use of AI chatbots"], "5": ["Ease of Use of AI chatbots", "Video tutorials provide a broad overview of a topic", "AI chatbots can help in problem solving"]}, "final_labels": ["Video tutorials provide a broad overview of a topic", "AI chatbots can help in problem solving", "Ease of Use of AI chatbots"]}, "84": {"id": 84, "topic_id": 2, "title": "Q13-Complement", "comment": "They are far more direct and specific than videos, however, videos have a more human touch which many people like.", "response_id": "R_1LqHOwG0zrhGyaI", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for human explanations/interaction", "AI chatbots are more direct/specific"], "5": ["Preference for human explanations/interaction", "AI chatbots are more direct/specific"]}, "final_labels": ["Preference for human explanations/interaction", "AI chatbots are more direct/specific"]}, "85": {"id": 85, "topic_id": 2, "title": "Q13-Complement", "comment": "I feel that with how AI is designed right now, they are incapable of keeping track of multiple parts of a project I'm working on. Such as I will let it know what kind of project I'm working on but I have to constantly remind it to base its next response off of what I've been talking to it about and even then it's as though it has no recollection of what it has previously told me.", "response_id": "R_3GwAiGQ9WFXNjxU", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Recollection of previous interactions is limited in AI chatbots"], "5": ["Recollection of previous interactions is limited in AI chatbots"]}, "final_labels": ["Recollection of previous interactions is limited in AI chatbots"]}, "86": {"id": 86, "topic_id": 2, "title": "Q13-Complement", "comment": "AI chatbots will complement videos as the creative element and structured storytelling is something I believe chatGPT wont be able to replace.", "response_id": "R_2CHdaaUPJvu7KgE", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials offer structured learning/storytelling", "Creativity in video tutorials"], "5": ["Video tutorials offer structured learning/storytelling", "Creativity in video tutorials"]}, "final_labels": ["Video tutorials offer structured learning/storytelling", "Creativity in video tutorials"]}, "87": {"id": 87, "topic_id": 2, "title": "Q13-Complement", "comment": "none", "response_id": "R_7WFEyhkSr4ApjPz", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "88": {"id": 88, "topic_id": 2, "title": "Q13-Complement", "comment": "I think at some point AI might replace video tutorials but I think video tutorials are more easy to follow and if you have a question about something you just ask an AI like chatgpt", "response_id": "R_VIK1nXwJMHZDWIV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials are easy to follow/understand/remember", "AI chatbots are good at answering specific questions"], "5": ["Video tutorials are easy to follow/understand/remember"]}, "final_labels": ["Video tutorials are easy to follow/understand/remember", "AI chatbots are good at answering specific questions"]}, "89": {"id": 89, "topic_id": 2, "title": "Q13-Complement", "comment": "For learning an entirely new programming language I will still prefer a complete video tutorials as it more straightforward to master the skill. However, for certain ways of doing enhancements or figuring out how a certain resource is performed, I would prefer chatGPT as it more convenient and a fast way to find what you exactly looking for.", "response_id": "R_BQje8pCWNttoNoZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials preferred for learning a new/fundamentals of topics", "Video tutorials are straightforward", "AI chatbots are good at answering specific questions"], "5": ["Video tutorials preferred for learning a new/fundamentals of topics", "AI chatbots are good at answering specific questions"]}, "final_labels": ["Video tutorials preferred for learning a new/fundamentals of topics", "Video tutorials are straightforward", "AI chatbots are good at answering specific questions"]}, "90": {"id": 90, "topic_id": 2, "title": "Q13-Complement", "comment": "AI generated answers can never be fully crct so we can make use of both the platforms to come up with the best solution for our queries.", "response_id": "R_PY7o87fXOg4RSkV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "Combining both tools helps to get better solutions"], "5": ["Combining both tools helps to get better solutions"]}, "final_labels": ["Combining both tools helps to get better solutions", "AI chatbots are not reliable/accurate/consistent"]}, "91": {"id": 91, "topic_id": 2, "title": "Q13-Complement", "comment": "I believe that AI chatbots could never replace video tutorials because a person is capable of encapsulating information to be more digestible and a bot could not. Such as making a metaphor to explain a principle of software engineering, which is something a human could do and an AI, could not.", "response_id": "R_DHKE82gEogimwPT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Human superiority in explanations"], "5": ["Human superiority in explanations"]}, "final_labels": ["Human superiority in explanations"]}, "92": {"id": 92, "topic_id": 2, "title": "Q13-Complement", "comment": "AI chatbot can just give the answer to the question. But in video tutorials, we can find background story for that question and it is clearly explained there. And in comments section you can find other valuable and unknown information", "response_id": "R_3fiNb6zWdR9PVQQ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide direct answers", "Video tutorials offer more clarity", "Video tutorials offer feedback through likes/dislikes and comments"], "5": ["Video tutorials offer more clarity", "AI chatbots can provide direct answers"]}, "final_labels": ["Video tutorials offer more clarity", "Video tutorials offer feedback through likes/dislikes and comments", "AI chatbots can provide direct answers"]}, "93": {"id": 93, "topic_id": 2, "title": "Q13-Complement", "comment": "it cannot fully replace video tutorials, espicially in learning new things videos provide a better understanding.", "response_id": "R_2y2FH0Axhp5LpHT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video explanations are more thorough/better", "Video tutorials preferred for learning a new/fundamentals of topics"], "5": ["Video explanations are more thorough/better", "Video tutorials preferred for learning a new/fundamentals of topics"]}, "final_labels": ["Video explanations are more thorough/better", "Video tutorials preferred for learning a new/fundamentals of topics"]}, "94": {"id": 94, "topic_id": 2, "title": "Q13-Complement", "comment": "There are generally some doubts when we see a vedio tutorial or the instructor in the tutorial might use a terminology that is common in industry but a student who is trying to learn might not know that in such cases chatGPT helps and it even helps in solving small doubts which arise during the video tutorials but in most cases video tutorials are generally easy to understand an overall concept or are structured systematically for a beginner while you have to know what to ask to get an understanding of the problem you have", "response_id": "R_3NDoyiztqfcp1E8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials are easy to follow/understand/remember", "Video tutorials offer structured learning", "AI chatbots can clarify on/further explain/answer questions about video content"], "5": ["AI chatbots can clarify on/further explain/answer questions about video content"]}, "final_labels": ["Video tutorials are easy to follow/understand/remember", "Video tutorials offer structured learning", "AI chatbots can clarify on/further explain/answer questions about video content"]}, "95": {"id": 95, "topic_id": 2, "title": "Q13-Complement", "comment": "Both resources can be useful in different scenarios. Also, I believe chatGPT and other AI bots will end up including video answers eventually, extracted from youtube videos.", "response_id": "R_2YIY6TaWPtYjSfz", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Both resources can be useful in different scenarios"], "5": ["Both resources can be useful in different scenarios"]}, "final_labels": ["Both resources can be useful in different scenarios"]}, "96": {"id": 96, "topic_id": 2, "title": "Q13-Complement", "comment": "When I use chatGPT, it is usually in concurrence with another resource. Whether I started by following a video tutorial and am now consulting chatGPT to go more into detail on one specific part or an error I encountered or chatGPT prompted me to search the web for a video on the topic, I usually end up needing more than simply chatGPT to code. This doesn't mean that I would'nt consult only chatGPT for one specific issue. HOWEVER, I can not imagine writing a whole program let alone a longer file by simply using chatGPT. It is also always important to double check using more than one resource.", "response_id": "R_2tnyQ14tmO2h1l7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are good at answering specific questions", "AI chatbots lack sufficient knowledge"], "5": ["AI-generated content requires human verification", "AI chatbots lack sufficient knowledge"]}, "final_labels": ["AI chatbots are good at answering specific questions", "AI-generated content requires human verification", "Both resources can be useful in different scenarios", "AI chatbots lack sufficient knowledge"]}, "97": {"id": 97, "topic_id": 2, "title": "Q13-Complement", "comment": "Video tutorials have the advantage of being taught by a human with experience in the subject area you're seeking help on. This makes them more likely to be able to anticipate possible issues and give the best advice for when those situations arise. Chatbots can be used as a secondary source, basically as confirmation.", "response_id": "R_UzRPsl6DrU6GGv7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Learning from videos/humans more helpful/insightful", "AI chatbots can be used for information validation"], "5": ["AI chatbots can be used for information validation", "Learning from videos/humans more helpful/insightful"]}, "final_labels": ["AI chatbots can be used for information validation", "Learning from videos/humans more helpful/insightful"]}, "98": {"id": 98, "topic_id": 2, "title": "Q13-Complement", "comment": "AI does not seem good for video content, at least as of now. Video tutorials don't seem to have much AI competition, but could maybe flesh out certain elements of them as it is now.", "response_id": "R_XuEVHVBd8v51DNv", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots cannot replace visual/auditory instruction/learning"], "5": ["AI chatbots cannot replace visual/auditory instruction/learning"]}, "final_labels": ["AI chatbots cannot replace visual/auditory instruction/learning"]}, "99": {"id": 99, "topic_id": 2, "title": "Q13-Complement", "comment": "I think chatbots can only complement video tutorial as some of the topics do require some video explanations to make it easier to understand than providing pages of written info.", "response_id": "R_3kLZCeWs78AjwhF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Importance of visual/auditory elements in explanations"], "5": ["Importance of visual/auditory elements in explanations"]}, "final_labels": ["Importance of visual/auditory elements in explanations"]}, "100": {"id": 100, "topic_id": 2, "title": "Q13-Complement", "comment": "Some programming related topics may require visual representation whereas AI chatbots cannot provide that. AI chatbots can definitely be a great addition for learning but cannot replace video tutorials.", "response_id": "R_xEKLhB4swGzRuYV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can be used as an additional resource", "Importance of visual/auditory elements in explanations"], "5": ["Importance of visual/auditory elements in explanations"]}, "final_labels": ["AI chatbots can be used as an additional resource", "Importance of visual/auditory elements in explanations"]}, "101": {"id": 101, "topic_id": 2, "title": "Q13-Complement", "comment": "Chatbots are good at asking specific questions. However, they do mess up and cannot be fully relied upon.", "response_id": "R_3I9OGwiuXmE9XKg", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are good at answering specific questions"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are good at answering specific questions", "AI chatbots are not reliable/accurate/consistent"]}, "102": {"id": 102, "topic_id": 2, "title": "Q13-Complement", "comment": "We can't leave vedio tutorials because there is some body's like to see not read \n\nThe AI it's focus on reading people's", "response_id": "R_3dX0fi4sLII3PiH", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for visual instructions/learning over text"], "5": ["Preference for visual instructions/learning over text"]}, "final_labels": ["Preference for visual instructions/learning over text"]}, "103": {"id": 103, "topic_id": 2, "title": "Q13-Complement", "comment": "It will support it", "response_id": "R_bQkaerH2Fl0nnlD", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["AI chatbots can be used as an additional resource"], "5": ["supporting to each other( AI chatbots and Video tutorials)"]}, "final_labels": []}, "104": {"id": 104, "topic_id": 2, "title": "Q13-Complement", "comment": "The videos can teach you the correct way to get the most out of everything including ai chatbots", "response_id": "R_RslT2qSMtPc2tDb", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials are more reliable"], "5": ["Video tutorials are more reliable"]}, "final_labels": ["Video tutorials are more reliable"]}, "105": {"id": 105, "topic_id": 2, "title": "Q13-Complement", "comment": "It\u2019s still far away from replace the video resources because there\u2019s still some issues in AI chatbots like Tokens or way the user use prompt i", "response_id": "R_2YK95R07aWH8jtJ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots have technical limitations"], "5": ["AI chatbots have technical limitations"]}, "final_labels": ["AI chatbots have technical limitations"]}, "106": {"id": 106, "topic_id": 2, "title": "Q13-Complement", "comment": "it wont replace it completely because in videos you can see every step of the solution, which its better, while chatbots give you a just written solution.", "response_id": "R_215FEdTEBSaZuef", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials provide step-by-step visual instruction"], "5": ["Offering Written Responses by GPT", "Video tutorials provide step-by-step visual instruction"]}, "final_labels": ["Video tutorials provide step-by-step visual instruction"]}, "107": {"id": 107, "topic_id": 2, "title": "Q13-Complement", "comment": "I think that Ai can\u2019t replace the way of humans thinking even if its going to give the right answer as to me i learn understand the topic faster with human communication", "response_id": "R_CafRWLUSmPbnu3T", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for human explanations/interaction"], "5": ["Preference for human explanations/interaction"]}, "final_labels": ["Preference for human explanations/interaction"]}, "108": {"id": 108, "topic_id": 2, "title": "Q13-Complement", "comment": "AI conversation does not give me a realistic experience like videos. I think if talks were developed with practical explanation videos, they would completely replace them", "response_id": "R_2SpOQibFdoXDYtK", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots lack realistic experience"], "5": ["AI chatbots lack realistic experience"]}, "final_labels": ["AI chatbots lack realistic experience"]}, "109": {"id": 109, "topic_id": 2, "title": "Q13-Complement", "comment": "chatbots can be very helpful for explaining concepts in a different way but they can't be used for teaching as they often leave important information out and they also hallucinate information as of now. They can be helpful for further explanation but not for teaching in my opinion.", "response_id": "R_2SvmJx1woxo86QB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can explain concepts in different ways", "AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots can explain concepts in different ways"]}, "110": {"id": 110, "topic_id": 2, "title": "Q13-Complement", "comment": "Unless AI can make video, too. Otherwise, some people like me will still prefer virsual study.", "response_id": "R_3k1Hed9uT5m0ExG", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for visual instructions/learning over text"], "5": ["Preference for visual instructions/learning over text"]}, "final_labels": ["Preference for visual instructions/learning over text"]}, "111": {"id": 111, "topic_id": 2, "title": "Q13-Complement", "comment": "I find that AI chatbots do not always provide the correct solutions. I find that video tutorials are generally a better option as they go into more detail on how to understand the problem at hand.", "response_id": "R_2Ymteq20Q8UvtmO", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video explanations are more thorough/better", "AI chatbots are not reliable/accurate/consistent"], "5": ["Video explanations are more thorough/better", "AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["Video explanations are more thorough/better", "AI chatbots are not reliable/accurate/consistent"]}, "112": {"id": 112, "topic_id": 2, "title": "Q13-Complement", "comment": "Video tutorial the way I like to receive and learn new things because it is visual and voice learning not only visual like chatGPT. Also GPT give direct answers", "response_id": "R_esbJyW7mlynWin7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Importance of visual/auditory elements in explanations", "AI chatbots can provide direct answers"], "5": ["Importance of visual/auditory elements in explanations", "AI chatbots can provide direct answers"]}, "final_labels": ["Importance of visual/auditory elements in explanations", "AI chatbots can provide direct answers"]}, "113": {"id": 113, "topic_id": 2, "title": "Q13-Complement", "comment": "Personally I don\u2019t think A.I. will replace human tutorials. Because A.I. will mostly only answer your question. While humans could answer any question you have and also talk about other topics. Tutors are also contactable in case I have specific questions.", "response_id": "R_2Ya1RCTXHTghfoC", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide direct answers", "Human tutors address a wider range of topics"], "5": ["Human tutors address a wider range of topics"]}, "final_labels": ["AI chatbots can provide direct answers", "Human tutors address a wider range of topics"]}, "114": {"id": 114, "topic_id": 2, "title": "Q13-Complement", "comment": "I think the best part about AI chatbots is the quick, consise responses. They explain how the question works without any fluff. However, videos offer a visual element that shows what each step looks like, something chatbots cannot do.", "response_id": "R_2D0QXbxxx0V9kyD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide concise answers", "Video tutorials provide step-by-step visual instruction"], "5": ["Video tutorials provide step-by-step visual instruction", "AI chatbots can provide concise answers"]}, "final_labels": ["Video tutorials provide step-by-step visual instruction", "AI chatbots can provide concise answers"]}, "115": {"id": 115, "topic_id": 2, "title": "Q13-Complement", "comment": "seeing video example of what your trying to learn in real time is very useful. Humans have a way of explaining things in metaphors and demonstrations that has not been replicated by AI so far.", "response_id": "R_2ya9BHavbBKXivg", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI lacks the capacity for abstract thinking", "Video explanations are more thorough/better"], "5": ["AI lacks the capacity for abstract thinking"]}, "final_labels": ["AI lacks the capacity for abstract thinking", "Video explanations are more thorough/better"]}, "116": {"id": 116, "topic_id": 2, "title": "Q13-Complement", "comment": "ChatGPT is a great resource but sometimes gives inaccurate answers. I believe it is good for quick and easy answers for more specific questions that may be hard to find when looking at videos, however, video tutorials will almost always give you the correct explanation while ChatGPT may give inaccuracies. Additionally, ChatGPT does not have a video feature so it is not helpful to cisual learners.", "response_id": "R_3Howth2U80l5ObO", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots are good at answering specific questions", "Video tutorials are more reliable", "Video tutorials better at visualizing concepts"], "5": ["AI chatbots are not reliable/accurate/consistent", "Video tutorials are more reliable", "Video tutorials better at visualizing concepts"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "Video tutorials are more reliable", "AI chatbots are good at answering specific questions", "Video tutorials better at visualizing concepts"]}, "117": {"id": 117, "topic_id": 2, "title": "Q13-Complement", "comment": "AI chatbots will never be able to replace video tutorials because the video tutorials are easy to learn and consume. Human interaction plays a very important role in understanding a concept. So in my opinion video tutorials cannot be replaced by AI chatbots.", "response_id": "R_2VJjmKmn8xcsl5H", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials are easy to follow/understand/remember", "Human interaction is important in learning"], "5": ["Human interaction is important in learning"]}, "final_labels": ["Human interaction is important in learning", "Video tutorials are easy to follow/understand/remember"]}, "118": {"id": 118, "topic_id": 2, "title": "Q13-Complement", "comment": "I believe that ChatGPT is better for explaining minor topics or problems, but is worse than videos at giving a general breakdown or when the topics are more broad.", "response_id": "R_1OjgBuMqtSdsaop", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can assist with small programs/topics/issue"], "5": ["AI chatbots can assist with small programs/topics/issue"]}, "final_labels": ["AI chatbots can assist with small programs/topics/issue"]}, "119": {"id": 119, "topic_id": 2, "title": "Q13-Complement", "comment": "Because I always need to see some tutorial videos instead of talking to AI chats.", "response_id": "R_1KygtcaEhlkmb09", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for visual instructions/learning over text"], "5": ["Preference for visual instructions/learning over text"]}, "final_labels": ["Preference for visual instructions/learning over text"]}, "120": {"id": 120, "topic_id": 2, "title": "Q13-Complement", "comment": "AI chatbots like ChatGPT can complement video tutorials for programming-related topics by providing on-demand explanations, code assistance, and answering specific questions. However, video tutorials may still be valuable for visual demonstrations and comprehensive learning.", "response_id": "R_R2Fr2UMojw2jyYF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are good at answering specific questions", "Video explanations are more thorough/better", "Video tutorials provide visual explanations"], "5": ["AI chatbots provide tailored/personalized solutions/answers", "Video tutorials provide visual explanations"]}, "final_labels": ["Video tutorials provide visual explanations", "AI chatbots are good at answering specific questions", "Video explanations are more thorough/better", "AI chatbots provide tailored/personalized solutions/answers"]}, "121": {"id": 121, "topic_id": 2, "title": "Q13-Complement", "comment": "Video tutorials are almost always made by a person who has experience using the topic they are speaking about. I think this will always be better than the best guess that an AI can give.", "response_id": "R_3qK944MWUasHftb", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials are more reliable"], "5": ["Video tutorials are more reliable"]}, "final_labels": ["Video tutorials are more reliable"]}, "122": {"id": 122, "topic_id": 2, "title": "Q13-Complement", "comment": "I feel that AI chatbots must only complement video tutorials or else the ability to learn the concepts without constant assistance will diminish. I feel this way because AI chatbots point towards the right direction and give you answers when you're stuck but video tutorials help you learn the foundation and fundamentals of certain topics.", "response_id": "R_ugflyJGwIb3t6TL", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials preferred for learning a new/fundamentals of topics", "AI chatbots can provide interactive assistance/personalized instruction"], "5": ["AI chatbots can provide interactive assistance/personalized instruction"]}, "final_labels": ["AI chatbots can provide interactive assistance/personalized instruction", "Video tutorials preferred for learning a new/fundamentals of topics"]}, "123": {"id": 123, "topic_id": 2, "title": "Q13-Complement", "comment": "I use chat gpt to further explain anything that the video does not go into depth.", "response_id": "R_3DdwfABqqLkeZOa", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify on/further explain video content"], "5": ["AI chatbots can clarify on/further explain video content"]}, "final_labels": ["AI chatbots can clarify on/further explain video content"]}, "124": {"id": 124, "topic_id": 2, "title": "Q13-Complement", "comment": "Sometimes chatbots aren't specific enough when going through certain software processes. I would say this is where video tutorials come in handy.", "response_id": "R_1QycIu8QDolXzfs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots sometimes lack specific solutions"], "5": ["AI chatbots sometimes lack specific solutions"]}, "final_labels": ["AI chatbots sometimes lack specific solutions"]}, "125": {"id": 125, "topic_id": 2, "title": "Q13-Complement", "comment": "AI is often wrong or difficult to ask directly, whereas videos are often broad or slow. Videos provide a more comprehensive learning tool, but AI can help to quickly get very specific information.", "response_id": "R_1ptCU4xgOKOBKJb", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "Video tutorials provide a broad overview of a topic", "AI chatbots are good at answering specific questions", "Video explanations are more thorough/better"], "5": ["Video tutorials provide a broad overview of a topic", "AI chatbots are good at answering specific questions"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "Video tutorials provide a broad overview of a topic", "Video explanations are more thorough/better", "AI chatbots are good at answering specific questions"]}, "126": {"id": 126, "topic_id": 2, "title": "Q13-Complement", "comment": "As video tutorials are given by people who faced the same problems you are facing with your code, they will have some tips and tricks but AI will give you written steps and even fix your code for you", "response_id": "R_1loxENjBZaRRuji", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can help in problem solving", "Human tutors address a wider range of topics"], "5": ["AI chatbots can help in problem solving", "Human tutors address a wider range of topics", "AI chatbots provide step-by-step explanations"]}, "final_labels": ["AI chatbots can help in problem solving", "Human tutors address a wider range of topics", "AI chatbots provide step-by-step explanations"]}, "127": {"id": 127, "topic_id": 2, "title": "Q13-Complement", "comment": "Before these ai tools people learned without facing much problems but when these tools came it made the path of learning much more easier.", "response_id": "R_3foP3WuIpKQAKLm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots aid in learning"], "5": ["AI chatbots aid in learning"]}, "final_labels": ["AI chatbots aid in learning"]}, "128": {"id": 128, "topic_id": 2, "title": "Q13-Complement", "comment": "The AI chatbots are interactive and can provide personalized instruction, but they are limited in their ability to explain complex concepts or provide visual examples.", "response_id": "R_1otoSqbX1YX11Dr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbot are less helpful with complex topics", "AI chatbots can provide interactive assistance/personalized instruction"], "5": ["AI chatbot are less helpful with complex topics", "AI chatbots cannot display visual concepts"]}, "final_labels": ["AI chatbot are less helpful with complex topics", "AI chatbots can provide interactive assistance/personalized instruction", "AI chatbots cannot display visual concepts"]}, "129": {"id": 129, "topic_id": 2, "title": "Q13-Complement", "comment": "Well AI chatbots can only complement video tutorials since video tutorials are made by expert who have much more experiences and AI can only help in clarifying some questions and not tell you how to completely do a programming tasks.", "response_id": "R_1MKGAPdu4KxLaut", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials are more reliable", "AI chatbots can clarify on/further explain video content"], "5": ["Video tutorials are more reliable", "AI chatbots can clarify on/further explain video content"]}, "final_labels": ["Video tutorials are more reliable", "AI chatbots can clarify on/further explain video content"]}, "130": {"id": 130, "topic_id": 2, "title": "Q13-Complement", "comment": "I feel as though it's compliment at best for the moment. ChatGPT experiences so many hallucinations that it's difficult to put trust in it, so it's most viable use right now is to inspire creative solutions and explanations - but not necessarily create them.", "response_id": "R_1gLr31KAX6x6pes", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots can be used to inspire creativity in solutions/explanations"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots can be used to inspire creativity in solutions/explanations"]}, "131": {"id": 131, "topic_id": 2, "title": "Q13-Complement", "comment": "AI still needs data and resources to draw from (i.e. various online tutorials) in order to accurately provide solutions the video tutorials provide. Additionally AI is for now limited to mainly text, and is not optimized for creating examples of various concepts, which is the chief reason I use video tutorials. The slower, and more informal explanations that come with videos are a lot easier for most to comprehend", "response_id": "R_UAPLtFvj9iqK0Ex", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots have technical limitations", "Video tutorials are easy to follow/understand/remember"], "5": ["Video tutorials are easy to follow/understand/remember", "Video tutorials provide better examples of various concepts"]}, "final_labels": ["Video tutorials are easy to follow/understand/remember", "AI chatbots have technical limitations", "Video tutorials provide better examples of various concepts"]}, "132": {"id": 132, "topic_id": 2, "title": "Q13-Complement", "comment": "I believe a good blend of both can help solve problems and help teach me how to program and what skills I need to solve certain problems.", "response_id": "R_OrIV0jF4Im1w50t", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Combining both tools enhances information accessibility/understanding"], "5": ["Combining both tools enhances information accessibility/understanding"]}, "final_labels": ["Combining both tools enhances information accessibility/understanding"]}, "133": {"id": 133, "topic_id": 2, "title": "Q13-Complement", "comment": "Complement because videos are very useful. Then anything in the video is unclear, chatbot can help understand better.", "response_id": "R_1Xk5qSChSQMswP7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify on/further explain video content"], "5": ["AI chatbots can clarify on/further explain video content"]}, "final_labels": ["AI chatbots can clarify on/further explain video content"]}, "134": {"id": 134, "topic_id": 2, "title": "Q13-Complement", "comment": "Video tutorials are very helpful to understanding concepts. They are also static whereas chatbots can give you a different answer each time. When I am learning something new, I want to know the facts that do not change about a topic, I do not want a chatbot giving me a different answer if I vary the question a little.", "response_id": "R_27jsgpKaRVQxgNc", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "135": {"id": 135, "topic_id": 2, "title": "Q13-Complement", "comment": "I think that they will complement video tutorials because AI chatbots are not perfected yet, or more specifically they will not always have correct running code. While there is also possibility of human error in video tutorials, there is more of a personal connection where you can ask more question on it. Some people also like for concepts to be explained or are audio learners. Personally, I like AI chatbots more than video tutorials but I still use video tutorials occasionally.", "response_id": "R_V4LA7nbhFkn29QB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "Importance of visual/auditory elements in explanations"], "5": ["Potential for human error in video tutorials", "Importance of visual/auditory elements in explanations"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "Video tutorials provide real human interaction", "Importance of visual/auditory elements in explanations", "Potential for human error in video tutorials"]}, "136": {"id": 136, "topic_id": 2, "title": "Q13-Complement", "comment": "Preferences and methodology within an environment may differ, AI may contain it but it first must be taught. Also personal preference of a person over learning from AI.", "response_id": "R_2upnILbgMktCs4r", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["enhancement of learning by integration between AI chatbots and video tutorials"]}, "final_labels": []}, "137": {"id": 137, "topic_id": 2, "title": "Q13-Complement", "comment": "people learn in different ways, visual learners will prefer videos over text like myself. but asking question to AI chatbots about the video to get a better understanding of concept in also very important.", "response_id": "R_Rsm4mcTqmSJxTgZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for visual instructions/learning over text", "AI chatbots can clarify on/further explain video content"], "5": ["Preference for visual instructions/learning over text", "AI chatbots can clarify on/further explain video content"]}, "final_labels": ["Preference for visual instructions/learning over text", "AI chatbots can clarify on/further explain video content"]}, "138": {"id": 138, "topic_id": 2, "title": "Q13-Complement", "comment": "Not everything can be explained by AI chatbots but it will surely complement video tutorials", "response_id": "R_24jZ5eyDG7a6tFs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Not everything can be explained by AI chatbots"], "5": ["Not everything can be explained by AI chatbots"]}, "final_labels": ["Not everything can be explained by AI chatbots"]}, "139": {"id": 139, "topic_id": 2, "title": "Q13-Complement", "comment": "I think while A.I is certainly capable of conveying the necessary information, people will still prefer a human lead demonstration when watching video tutorials", "response_id": "R_3GBS0y4QkH64cl1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for human explanations/interaction"], "5": ["Preference for human explanations/interaction"]}, "final_labels": ["Preference for human explanations/interaction"]}, "140": {"id": 140, "topic_id": 2, "title": "Q13-Complement", "comment": "Some things an ai can do is limited, and usually pattern driven, doesn't think in a big picture", "response_id": "R_12JSpXfZDCdlYly", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots have limitations in thinking"], "5": ["AI chatbots have limitations in thinking"]}, "final_labels": ["AI chatbots have limitations in thinking"]}, "141": {"id": 141, "topic_id": 2, "title": "Q13-Complement", "comment": "its very hard to replace video tutorials just because they are watchable,has human interaction and is quite brief", "response_id": "R_2th5XSrImK09gFh", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials provide real human interaction"], "5": ["Video tutorials provide real human interaction"]}, "final_labels": ["Video tutorials provide real human interaction"]}, "142": {"id": 142, "topic_id": 2, "title": "Q13-Complement", "comment": "I feel that ChatGPT can be a complement to video tutorials. Because video tutorials are more efficient than the ChatGPT written theory.", "response_id": "R_1dFSWA1exeebOmZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials are easy to follow/understand/remember"], "5": ["Video tutorials are easy to follow/understand/remember"]}, "final_labels": ["Video tutorials are easy to follow/understand/remember"]}, "143": {"id": 143, "topic_id": 2, "title": "Q13-Complement", "comment": "AI chat bots can give quick answers and cater to you since you can describe exactly how you want the answer to be given", "response_id": "R_2ckEICIFFsjzPky", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide tailored/personalized solutions/answers"], "5": ["AI chatbots provide tailored/personalized solutions/answers"]}, "final_labels": ["AI chatbots provide tailored/personalized solutions/answers"]}, "144": {"id": 144, "topic_id": 2, "title": "Q13-Complement", "comment": "I think it just adds a resource to your tool box", "response_id": "R_2fJnUFuIx2mdrmZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can be used as an additional resource"], "5": ["AI chatbots can be used as an additional resource"]}, "final_labels": ["AI chatbots can be used as an additional resource"]}, "145": {"id": 145, "topic_id": 2, "title": "Q13-Complement", "comment": "the code or concept provided by the AI chatbot is not accurate, it has been mistaken most of the time.\nthe main reason is\nthat the video gives a detailed concept, AI chatbots are used for quick/fast solutions.", "response_id": "R_3j7ripp4MiwOOOr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["Video explanations are more thorough/better"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "Video explanations are more thorough/better", "AI chatbots for quick/fast solutions/answers"]}, "146": {"id": 146, "topic_id": 2, "title": "Q13-Complement", "comment": "At the current state AI is not powerful enough and is inconsistent when it comes to certain issues. Video tutorials will always have their place, listening and watching is easy and shouldn't be replaced.", "response_id": "R_22JnH52Dzf3YM2X", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent", "Importance of visual/auditory elements in explanations"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "Importance of visual/auditory elements in explanations"]}, "147": {"id": 147, "topic_id": 2, "title": "Q13-Complement", "comment": "chatGPT is not always the best at accurately describing how something should be solved. It has its limitations, so I often find myself using video tutorials of how to do something.", "response_id": "R_2TpHrUGR9ts1ccd", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "148": {"id": 148, "topic_id": 2, "title": "Q13-Complement", "comment": "AI chatbots like ChatGPT are more likely to complement video tutorials as a learning resource for programming-related topics rather than replace them.", "response_id": "R_31KPkoZMn33JIa4", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["enhancement of learning by integration between AI chatbots and video tutorials"]}, "final_labels": []}, "149": {"id": 149, "topic_id": 2, "title": "Q13-Complement", "comment": "I feel AI has the compatibility to replace video tutorials but more often people prefer to listen video tutorials so that they understand easily.", "response_id": "R_1mn27nfHJHSkpyJ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for understanding through video tutorials over AI chatbots"], "5": ["Preference for understanding through video tutorials over AI chatbots"]}, "final_labels": ["Preference for understanding through video tutorials over AI chatbots"]}, "150": {"id": 150, "topic_id": 2, "title": "Q13-Complement", "comment": "The Ai bots only will help developers in ambiguous situations when the video did not clearly define the subject.", "response_id": "R_3e3654iviQm6Z1E", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify on/further explain video content"], "5": ["AI chatbots can clarify on/further explain video content"]}, "final_labels": ["AI chatbots can clarify on/further explain video content"]}, "151": {"id": 151, "topic_id": 2, "title": "Q13-Complement", "comment": "Current AI cannot make a visual of the problem", "response_id": "R_e9XoUlmCrSLuLfz", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots cannot display visual concepts"], "5": ["AI chatbots cannot display visual concepts"]}, "final_labels": ["AI chatbots cannot display visual concepts"]}, "152": {"id": 152, "topic_id": 2, "title": "Q13-Complement", "comment": "there is an indescribable factor to human teaching that cannot be replaced by ai explanation.", "response_id": "R_3lr8D0rS56RphzT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for human explanations/interaction"], "5": ["Preference for human explanations/interaction"]}, "final_labels": ["Preference for human explanations/interaction"]}, "153": {"id": 153, "topic_id": 2, "title": "Q13-Complement", "comment": "I believe chatbots provide a great resource for written responses but depending on the case it may still be helpful to use video tutorials if an interface is potentially tricky to navigate.", "response_id": "R_3HNVTdZc0h3NOVp", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Both resources can be useful in different scenarios"], "5": ["Both resources can be useful in different scenarios"]}, "final_labels": ["Both resources can be useful in different scenarios"]}, "154": {"id": 154, "topic_id": 2, "title": "Q13-Complement", "comment": "They would help understand concepts on top of videos which are essential visual examples for people to understand topics.", "response_id": "R_3h5RyTfAlalVtlc", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots enhance understanding of video content"], "5": ["Importance of visual/auditory elements in explanations"]}, "final_labels": ["AI chatbots enhance understanding of video content", "Importance of visual/auditory elements in explanations"]}, "155": {"id": 155, "topic_id": 2, "title": "Q13-Complement", "comment": "An AI chatbot could be wrong and it is limited in explanations depending on how the user learns best.", "response_id": "R_2qeqdKBXFak0mgT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent", "Limitation of AI chatbots in explanations"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "Limitation of AI chatbots in explanations"]}, "156": {"id": 156, "topic_id": 2, "title": "Q13-Complement", "comment": "I use chat gpt for generating small snippets of code, or to explain a topic. Video tutorials, on the other hand, are for in depth learning and understanding of a topic. I believe at most AI will complement, not replace due to the differences in how they are used by myself", "response_id": "R_3es2BbCNHvr8Z5o", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video explanations are more thorough/better", "AI chatbots are good at generating small code snippets", "AI chatbots are good at quick explaining a topic"], "5": ["Video explanations are more thorough/better", "AI chatbots are good at generating small code snippets", "AI chatbots are good at quick explaining a topic"]}, "final_labels": ["Video explanations are more thorough/better", "AI chatbots are good at generating small code snippets", "AI chatbots are good at quick explaining a topic"]}, "157": {"id": 157, "topic_id": 2, "title": "Q13-Complement", "comment": "Video tutorials often have more details than what chatbots can provide.", "response_id": "R_0e2iXU9W3Cn7tQZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video explanations are more thorough/better"], "5": ["Video explanations are more thorough/better"]}, "final_labels": ["Video explanations are more thorough/better"]}, "158": {"id": 158, "topic_id": 2, "title": "Q13-Complement", "comment": "It helps students to learn on their own , by using both", "response_id": "R_30reH9pasm2wsTC", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Combining both tools enhances learning"], "5": ["Combining both tools enhances learning"]}, "final_labels": ["Combining both tools enhances learning"]}, "159": {"id": 159, "topic_id": 2, "title": "Q13-Complement", "comment": "chatgpt is best for small problems, where videos are better for large issues that need more continuity", "response_id": "R_2tfb6ZmvsxdIlNs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can assist with small programs/topics/issue"], "5": ["AI chatbots can assist with small programs/topics/issue", "Video tutorials are better for large topics/issues"]}, "final_labels": ["AI chatbots can assist with small programs/topics/issue", "Video tutorials are better for large topics/issues"]}, "160": {"id": 160, "topic_id": 2, "title": "Q13-Complement", "comment": "Unless it has the ability to show concepts in context like a video, it will not replace it fully.", "response_id": "R_yOzoTaqmoSCO3CN", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots cannot display visual concepts"], "5": ["AI chatbots cannot display visual concepts"]}, "final_labels": ["AI chatbots cannot display visual concepts"]}, "161": {"id": 161, "topic_id": 2, "title": "Q13-Complement", "comment": "There will still be video tutorials, they will not become obsolete.", "response_id": "R_ReNYgcRWpkQN7EZ", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["Persistence of Video Tutorials,"]}, "final_labels": []}, "162": {"id": 162, "topic_id": 2, "title": "Q13-Complement", "comment": "feels like someone is teaching me and breaking down what i need to know step-by-step instead of just massive blocks of text from a website", "response_id": "R_3EWkjPlbx23Hocj", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for human explanations/interaction"], "5": ["Preference for human explanations/interaction"]}, "final_labels": ["Preference for human explanations/interaction"]}, "163": {"id": 163, "topic_id": 2, "title": "Q13-Complement", "comment": "I do not think it will replace the necessity of the video tutorials as those tutorials are very helpful either someone is beginner or intermediate or advance. But sometimes it takes time to understand the issue and get a prompt solution for which chatGPT is really helpful. So, it's complementing our previously preferred way to learn something related to programming.", "response_id": "R_2usKWKFn65crWm6", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots for quick/fast solutions/answers"], "5": ["AI chatbots for quick/fast solutions/answers"]}, "final_labels": ["AI chatbots for quick/fast solutions/answers"]}, "164": {"id": 164, "topic_id": 2, "title": "Q13-Complement", "comment": "Video tutorials will always be more interactive and easy to remember", "response_id": "R_3JaP6ZTZjxlek54", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials are easy to follow/understand/remember"], "5": ["Video tutorials are easy to follow/understand/remember", "Video tutorials are more interactive"]}, "final_labels": ["Video tutorials are easy to follow/understand/remember", "Video tutorials are more interactive"]}, "165": {"id": 165, "topic_id": 2, "title": "Q13-Complement", "comment": "AI chatbots like ChatGPT can enhance the learning experience for programming-related topics by providing real-time assistance and explanations. However, video tutorials will likely continue to play a significant role in programming education, especially for visual learners and in-depth demonstrations of complex concepts. The ideal approach is to integrate both resources to cater to a diverse audience of learners.", "response_id": "R_2X54EWTMtvD4gf0", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide interactive assistance/personalized instruction", "Video explanations are more thorough/better"], "5": ["AI chatbots can provide interactive assistance/personalized instruction"]}, "final_labels": ["AI chatbots can provide interactive assistance/personalized instruction", "Video explanations are more thorough/better", "Preference for visual instructions/learning over text"]}, "166": {"id": 166, "topic_id": 2, "title": "Q13-Complement", "comment": "The AI chatbot will complement video tutorial by suggesting the videos to watch.", "response_id": "R_2aQ8ruVk9BpeFKr", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["AI chatbots complement video tutorials by suggesting relevant videos to watch"]}, "final_labels": []}, "167": {"id": 167, "topic_id": 2, "title": "Q13-Complement", "comment": "Compliment beacuse it will help us in learning easily in a hybrid manner.", "response_id": "R_p5J7fk8ohpOkaE9", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Combining both tools enhances learning"], "5": ["Combining both tools enhances learning"]}, "final_labels": ["Combining both tools enhances learning"]}, "168": {"id": 168, "topic_id": 2, "title": "Q13-Complement", "comment": "I feel more comfortable to see it and hear it", "response_id": "R_10C9KwWrbhzUyky", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials are more comfortable"], "5": ["Video tutorials are more comfortable"]}, "final_labels": ["Video tutorials are more comfortable"]}, "169": {"id": 169, "topic_id": 2, "title": "Q13-Complement", "comment": "Some people prefer video tutorials. Chatgpt ain't that", "response_id": "R_5AcJ0hhfNRYyHgB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for visual instructions/learning over text"], "5": ["Preference for visual instructions/learning over text"]}, "final_labels": ["Preference for visual instructions/learning over text"]}, "170": {"id": 170, "topic_id": 2, "title": "Q13-Complement", "comment": "Learning from videos and people of actual experience could provide more helpful and insightful especially to common human errors related to the topic. In addition, AI chat bots can\u2019t really take information from videos.", "response_id": "R_1nPj1esA6tzKbUp", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Learning from videos/humans more helpful/insightful"], "5": ["Learning from videos/humans more helpful/insightful"]}, "final_labels": ["Learning from videos/humans more helpful/insightful"]}, "171": {"id": 171, "topic_id": 2, "title": "Q13-Complement", "comment": "Chatbots can explain things in the video someone doesn't understand that the video didn't go into", "response_id": "R_3nBZXGuL7a6DEAi", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify on/further explain video content"], "5": ["AI chatbots can clarify on/further explain video content"]}, "final_labels": ["AI chatbots can clarify on/further explain video content"]}, "172": {"id": 172, "topic_id": 2, "title": "Q13-Complement", "comment": "video tutorials still provide a comprehensive and visual understanding", "response_id": "R_XNAYDtvnvg9GPSx", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video explanations are more thorough/better"], "5": ["Video explanations are more thorough/better"]}, "final_labels": ["Video explanations are more thorough/better"]}, "173": {"id": 173, "topic_id": 2, "title": "Q13-Complement", "comment": "AI chat bots help explaining the concept in words, but video tutorials help more sue to the fact that the person behind the video works out the problem while also explaining it.", "response_id": "R_3gODngeizfxut0e", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials demonstrate problem-solving process on action", "AI chatbots can help explaining concepts in words"], "5": ["Video tutorials demonstrate problem-solving process on action"]}, "final_labels": ["Video tutorials demonstrate problem-solving process on action", "AI chatbots can help explaining concepts in words"]}, "174": {"id": 174, "topic_id": 2, "title": "Q13-Complement", "comment": "there might be question not answered in the video that ai chatbots could help to answer.", "response_id": "R_9H7XjlBY78ZT4Yh", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can help in answering questions not answered in the video"], "5": ["AI chatbots can help in answering questions not answered in the video"]}, "final_labels": ["AI chatbots can help in answering questions not answered in the video"]}, "175": {"id": 175, "topic_id": 2, "title": "Q13-Complement", "comment": "A video tutorial can have a bigger impact on the getting the right answer", "response_id": "R_9RHNM3e0c8bFNq9", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials are more reliable"], "5": ["Video tutorials are more reliable"]}, "final_labels": ["Video tutorials are more reliable"]}, "176": {"id": 176, "topic_id": 2, "title": "Q13-Complement", "comment": "I had an issue with my code yesterday. In this code, I wrote the same principle as the video tutorial. However, I did not get the desired outcome. When I asked Chatgpt to make it better, it fixed the issue.", "response_id": "R_1rAg4n9ZhDFMKtm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can help in problem solving"], "5": ["AI chatbots can help in problem solving"]}, "final_labels": ["AI chatbots can help in problem solving"]}, "177": {"id": 177, "topic_id": 2, "title": "Q13-Complement", "comment": "Along side the video tutorials the AI chat it\u2019s can give further examples that the video might have missed or didn\u2019t go into full detail on", "response_id": "R_2PcnQoPrkpYoL7L", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify on/further explain video content"], "5": ["AI chatbots can clarify on/further explain video content"]}, "final_labels": ["AI chatbots can clarify on/further explain video content"]}, "178": {"id": 178, "topic_id": 2, "title": "Q13-Complement", "comment": "Video resources are easier to follow when going over solutions. Younger generations have smaller attention span so videos will always be relevant.", "response_id": "R_3DceJZWePC56iB3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials are easy to follow/understand/remember"], "5": ["Video tutorials are easy to follow/understand/remember"]}, "final_labels": ["Video tutorials are easy to follow/understand/remember"]}, "179": {"id": 179, "topic_id": 2, "title": "Q13-Complement", "comment": "ChatGPT is useful for shorter explanations - but the broader the topic the more useful a video tutorial is compared to ChatGPT", "response_id": "R_POPqtDZJCXSjt6N", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can assist with small programs/topics/issue", "Video tutorials provide a broad overview of a topic"], "5": ["AI chatbots can assist with small programs/topics/issue", "Video tutorials provide a broad overview of a topic"]}, "final_labels": ["AI chatbots can assist with small programs/topics/issue", "Video tutorials provide a broad overview of a topic"]}, "180": {"id": 180, "topic_id": 2, "title": "Q13-Complement", "comment": "I think both will be useful still, many people still probably prefer to have someone explain a concept to them rather than a chatbot to spit out a response. I think video tutorials will always have there place if someone is wanting to learn a new concept.", "response_id": "R_1mwp8EQsQTuctup", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials preferred for learning a new/fundamentals of topics"], "5": ["Video tutorials preferred for learning a new/fundamentals of topics"]}, "final_labels": ["Video tutorials preferred for learning a new/fundamentals of topics"]}, "181": {"id": 181, "topic_id": 2, "title": "Q13-Complement", "comment": "I dont think a written AI bot can replace a video tutorial, as they can visually teach you while speaking.", "response_id": "R_0pJXxTZOPl6C74t", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for visual instructions/learning over text"], "5": ["Preference for visual instructions/learning over text"]}, "final_labels": ["Preference for visual instructions/learning over text"]}, "182": {"id": 182, "topic_id": 2, "title": "Q13-Complement", "comment": "It's easier to watch something than to read it", "response_id": "R_24yO58MKspYTIJ3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for visual instructions/learning over text"], "5": ["Preference for visual instructions/learning over text"]}, "final_labels": ["Preference for visual instructions/learning over text"]}, "183": {"id": 183, "topic_id": 2, "title": "Q13-Complement", "comment": "Listening to someone explain a topic in a video is something ChatGPT does not compare to yet.", "response_id": "R_2qe2JpiaEhN4SLB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for visual instructions/learning over text"], "5": ["Preference for visual instructions/learning over text"]}, "final_labels": ["Preference for visual instructions/learning over text"]}, "184": {"id": 184, "topic_id": 2, "title": "Q13-Complement", "comment": "I think that AI chatbots are good for answering a specific question, but video tutorials are better at introducing new concepts", "response_id": "R_03p5FaTjTGzxV61", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials preferred for learning a new/fundamentals of topics", "AI chatbots are good at answering specific questions"], "5": ["Video tutorials preferred for learning a new/fundamentals of topics", "AI chatbots are good at answering specific questions"]}, "final_labels": ["Video tutorials preferred for learning a new/fundamentals of topics", "AI chatbots are good at answering specific questions"]}, "185": {"id": 185, "topic_id": 2, "title": "Q13-Complement", "comment": "Helps to answers questions immediately that I might have from a video tutorial.", "response_id": "R_3NVYMBjpJNg7ryD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify on/further explain/answer questions about video content"], "5": ["AI chatbots can clarify on/further explain/answer questions about video content"]}, "final_labels": ["AI chatbots can clarify on/further explain/answer questions about video content"]}, "186": {"id": 186, "topic_id": 2, "title": "Q13-Complement", "comment": "they can be utilised for reference as they are not 100% efficient. they have to be utilized properly to complement our work.", "response_id": "R_1rxNfWogx61kgPx", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can be used as an additional resource"], "5": ["AI chatbots can be used as an additional resource"]}, "final_labels": ["AI chatbots can be used as an additional resource"]}, "187": {"id": 187, "topic_id": 2, "title": "Q13-Complement", "comment": "Videos showing the solutions beside alternative and chatbots give 1 way of solution", "response_id": "R_2vYT62k93LSVF02", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials provide solutions alongside alternatives", "AI chatbots lack in providing alternative solutions"], "5": ["Video tutorials provide solutions alongside alternatives", "AI chatbots lack in providing alternative solutions"]}, "final_labels": ["Video tutorials provide solutions alongside alternatives", "AI chatbots lack in providing alternative solutions"]}, "188": {"id": 188, "topic_id": 2, "title": "Q13-Complement", "comment": "People will always prefer to learn from people", "response_id": "R_1kZdnQ2grfJqxP2", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for human explanations/interaction"], "5": ["Preference for human explanations/interaction"]}, "final_labels": ["Preference for human explanations/interaction"]}, "189": {"id": 189, "topic_id": 2, "title": "Q13-Complement", "comment": "I think tools like these are better used as complementary to other resources and not as whole replacements.", "response_id": "R_2YlcbS3wHk1JkMt", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["Complementary Tools Enhancing Learning Efficiency"]}, "final_labels": []}, "190": {"id": 190, "topic_id": 2, "title": "Q13-Complement", "comment": "I don't ever see AI chatbots replacing humans, as they rely on human input to get their information.", "response_id": "R_25Ygt8nl5Zh4alj", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots rely on human input for information"], "5": ["AI chatbots rely on human input for information"]}, "final_labels": ["AI chatbots rely on human input for information"]}, "191": {"id": 191, "topic_id": 2, "title": "Q13-Complement", "comment": "As it is right now, AI chatbots are not perfectly accurate in delivering the correct response to questions. As such, it will only serve as a complement to video tutorials which were made and reviewed by real human.", "response_id": "R_0xhTrshZ5nLMLuN", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "192": {"id": 192, "topic_id": 2, "title": "Q13-Complement", "comment": "in my point of view,never  a video reference can be replaced by theoratical explanation", "response_id": "R_2waSMCv4lXjaOWf", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["enhancement of learning by integration between AI chatbots and video tutorials"]}, "final_labels": []}, "193": {"id": 193, "topic_id": 2, "title": "Q13-Complement", "comment": "Not that good yet", "response_id": "R_viCxA3Swng9dTnH", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not good yet"], "5": ["AI chatbots are not good yet"]}, "final_labels": ["AI chatbots are not good yet"]}, "194": {"id": 194, "topic_id": 2, "title": "Q13-Complement", "comment": "Because it summarizes and help deepen understanding in specific sections", "response_id": "R_xFQf1427b4gJIHf", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify on/further explain video content"], "5": ["AI chatbots can clarify on/further explain video content"]}, "final_labels": ["AI chatbots can clarify on/further explain video content"]}, "195": {"id": 195, "topic_id": 2, "title": "Q13-Complement", "comment": "ChatGPT is a good aid but it doesn't replace a full solution", "response_id": "R_3Du5KaMwadEY7Qg", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots aid in learning"], "5": ["AI chatbots aid in learning"]}, "final_labels": ["AI chatbots aid in learning"]}, "196": {"id": 196, "topic_id": 2, "title": "Q13-Complement", "comment": "I don\u2019t think video tutorials will be completely replaced", "response_id": "R_2YeP0oKxqWoe2x6", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["impossible the replacement of video tutorials by AI chatbots"]}, "final_labels": []}, "197": {"id": 197, "topic_id": 2, "title": "Q13-Complement", "comment": "Sometimes chat gpt does not give the most appropriate answers and hence we go back to the tutorials", "response_id": "R_VLrhqGB4Jt1ME6Z", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "198": {"id": 198, "topic_id": 2, "title": "Q13-Complement", "comment": "Complement as they do not know everything, but can answer basic questions or complete the missing piece of the puzzle", "response_id": "R_3QVk6RiR0hxdWOY", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can answer basic questions"], "5": ["AI chatbots can answer basic questions"]}, "final_labels": ["AI chatbots can answer basic questions"]}, "199": {"id": 199, "topic_id": 2, "title": "Q13-Complement", "comment": "I find that video tutorials are a great resource because I am a visual learner. I think that chatGPT is best for answering specific questions.", "response_id": "R_2TLwd7AH6VqSm7r", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are good at answering specific questions", "Preference for visual instructions/learning over text"], "5": ["Preference for visual instructions/learning over text"]}, "final_labels": ["AI chatbots are good at answering specific questions", "Preference for visual instructions/learning over text"]}, "200": {"id": 200, "topic_id": 2, "title": "Q13-Complement", "comment": "With the current state of AI, especially ChatGPT, programming solutions are still not flawless. In the near future however, there may be a new fire sparked within the AI industry, making all-AI bug fixing possible.", "response_id": "R_0eJKqiiapDIo2l3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "201": {"id": 201, "topic_id": 2, "title": "Q13-Complement", "comment": "Videos are cover broad concepts while AI hones in on specific details and helps with debugging lessons down into precise content.", "response_id": "R_3GlCIFiq6Fad4Ep", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are good at answering specific questions", "Video tutorials provide a broad overview of a topic"], "5": ["Video tutorials provide a broad overview of a topic"]}, "final_labels": ["Video tutorials provide a broad overview of a topic", "AI chatbots are good at answering specific questions"]}, "202": {"id": 202, "topic_id": 2, "title": "Q13-Complement", "comment": "Videos give better visual and so far chatGPT gives more written help.", "response_id": "R_1Dvh2ZsfzBKKRMm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials better at visualizing concepts"], "5": ["Video tutorials better at visualizing concepts"]}, "final_labels": ["Video tutorials better at visualizing concepts"]}, "203": {"id": 203, "topic_id": 2, "title": "Q13-Complement", "comment": "Sometimes, they do not give accurate answers to your specific assignment. they are good tools but you still need the knowledge prior to double check its answers.", "response_id": "R_3PhI86yVHwTEdOZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "204": {"id": 204, "topic_id": 2, "title": "Q13-Complement", "comment": "They are frequently wrong.", "response_id": "R_333JfOk0ZAKHdY2", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "205": {"id": 205, "topic_id": 2, "title": "Q13-Complement", "comment": "video tutorials provide background details too", "response_id": "R_2XjGIaTpfPVRWfU", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video explanations are more thorough/better"], "5": ["Video explanations are more thorough/better"]}, "final_labels": ["Video explanations are more thorough/better"]}, "206": {"id": 206, "topic_id": 2, "title": "Q13-Complement", "comment": "ai not always fully correct, more useful to clarify general ideas", "response_id": "R_1NyTlcpwvDXvXuJ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots can clarify general ideas"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots can clarify general ideas"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots can clarify general ideas"]}, "207": {"id": 207, "topic_id": 2, "title": "Q13-Complement", "comment": "Sometimes human explanations are better.", "response_id": "R_3IS2dBBXXnVLIQZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video explanations are more thorough/better"], "5": ["The Superiority of Human Explanations in Some Cases"]}, "final_labels": ["Video explanations are more thorough/better", "The Superiority of Human Explanations in Some Cases"]}, "208": {"id": 208, "topic_id": 2, "title": "Q13-Complement", "comment": "while chatbots can be very benifitial, they cannont completely overtake traditional tutorials", "response_id": "R_C8ipGTomDVyvwtP", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["traditional tutorials remain irreplaceable"]}, "final_labels": []}, "209": {"id": 209, "topic_id": 2, "title": "Q13-Complement", "comment": "definitely,they will because this will reduce tiime", "response_id": "R_3dGhFtS4SDTQfzq", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots save time"], "5": ["AI chatbots save time"]}, "final_labels": ["AI chatbots save time"]}, "210": {"id": 210, "topic_id": 2, "title": "Q13-Complement", "comment": "AI bots are only a tool of assistance not a replacement.", "response_id": "R_3sA3Oa6CPBO9XeW", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide interactive assistance/personalized instruction"], "5": ["AI chatbots can provide interactive assistance/personalized instruction"]}, "final_labels": ["AI chatbots can provide interactive assistance/personalized instruction"]}, "211": {"id": 211, "topic_id": 2, "title": "Q13-Complement", "comment": "While chat bots will continue to get better, having a human being actually vocally explain it to you will never be the same as AI, and is a fundamentally different experience.", "response_id": "R_39Nb6m3sK4Yzl29", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for human explanations/interaction", "Video tutorials offer a visual/different experience than reading"], "5": ["Preference for human explanations/interaction", "Video tutorials offer a visual/different experience than reading"]}, "final_labels": ["Preference for human explanations/interaction", "Video tutorials offer a visual/different experience than reading"]}, "212": {"id": 212, "topic_id": 2, "title": "Q13-Complement", "comment": "AI chat bots can give quick answers and cater to you since you can describe exactly how you want the answer to be given", "response_id": "R_2ttWnCpFURDv2qo", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide tailored/personalized solutions/answers", "AI chatbots for quick/fast solutions/answers"], "5": ["AI chatbots for quick/fast solutions/answers"]}, "final_labels": ["AI chatbots provide tailored/personalized solutions/answers", "AI chatbots for quick/fast solutions/answers"]}, "213": {"id": 213, "topic_id": 2, "title": "Q13-Complement", "comment": "definitely will", "response_id": "R_2VfDhQV9akGJtxC", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["Replace"], "5": ["complement"]}, "final_labels": []}, "214": {"id": 214, "topic_id": 2, "title": "Q13-Complement", "comment": "i think that AI will be helpful for enhance how the tutor will teach and get the idea to the learners in the best way using AI because it will reduce time of preparing the video, writing scripts...etc, so he will be more focused with the teaching", "response_id": "R_6jjEZA05hIJDCAw", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can enhance tutoring efficiency"], "5": ["AI chatbots can enhance tutoring efficiency"]}, "final_labels": ["AI chatbots can enhance tutoring efficiency"]}, "215": {"id": 215, "topic_id": 2, "title": "Q13-Complement", "comment": "because AI it is brief and simple", "response_id": "R_1pmPbNcvAdOmx5B", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide concise/simple answers"], "5": ["AI Chatbots provide concise/simple answers"]}, "final_labels": ["AI Chatbots provide concise/simple answers"]}, "216": {"id": 216, "topic_id": 2, "title": "Q13-Complement", "comment": "Unreliable", "response_id": "R_2ItuHJUEmOeYvYR", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "217": {"id": 217, "topic_id": 2, "title": "Q13-Complement", "comment": "I don't expect it to replace the explanation videos because of the experience of people in clarifying and communicating the information.", "response_id": "R_4S141xeef0FjDIq", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for human explanations/interaction"], "5": ["Preference for human explanations/interaction"]}, "final_labels": ["Preference for human explanations/interaction"]}, "218": {"id": 218, "topic_id": 2, "title": "Q13-Complement", "comment": "People learn visually better, maybe a new way will appear that combines ai with videos to help learning process.", "response_id": "R_40k1R23ZHGZJcVr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for visual instructions/learning over text"], "5": ["Preference for visual instructions/learning over text"]}, "final_labels": ["Preference for visual instructions/learning over text"]}, "219": {"id": 219, "topic_id": 2, "title": "Q13-Complement", "comment": "Video tutorials explain things that cannot be explained by chat", "response_id": "R_4NwdRGqQ9VVf8c8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video explanations are more thorough/better"], "5": ["Video explanations are more thorough/better"]}, "final_labels": ["Video explanations are more thorough/better"]}, "220": {"id": 220, "topic_id": 2, "title": "Q13-Complement", "comment": "It cannot replace it but helps in the educational method", "response_id": "R_4olzLSXktSLxdN7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots aid in learning"], "5": ["AI chatbots aid in learning"]}, "final_labels": ["AI chatbots aid in learning"]}, "221": {"id": 221, "topic_id": 2, "title": "Q13-Complement", "comment": "Just like what happened during the Industrial Revolution, it will happen with artificial intelligence.", "response_id": "R_47kZtvTcnQfFOia", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["bringing  about significant societal transformation by AI chatbots"]}, "final_labels": []}, "222": {"id": 222, "topic_id": 2, "title": "Q13-Complement", "comment": "you can use your knowledge from the video tutorials to explain more in depth what you need from AI", "response_id": "R_5Nx5TzrKZlmWeJP", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Utilizing video tutorial insights to guide AI queries for more detailed information"], "5": ["Utilizing video tutorial insights to guide AI queries for more detailed information"]}, "final_labels": ["Utilizing video tutorial insights to guide AI queries for more detailed information"]}, "223": {"id": 223, "topic_id": 2, "title": "Q13-Complement", "comment": "Will not be creative", "response_id": "R_5q80Rz0riiYKqE7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots have limitations in creativity"], "5": ["AI chatbots have limitations in creativity"]}, "final_labels": ["AI chatbots have limitations in creativity"]}, "224": {"id": 224, "topic_id": 2, "title": "Q13-Complement", "comment": "I think that The AI\u2019ll be helpful with the video tutorials, it\u2019ll not replace it", "response_id": "R_7reHvD50hlEu3ya", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["helpful AI alongside video tutorials"]}, "final_labels": []}, "225": {"id": 225, "topic_id": 2, "title": "Q13-Complement", "comment": "Ai hallucinations and wrong source citings", "response_id": "R_7YvwbEKOE1CRWx3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots have technical limitations"], "5": ["AI chatbots have technical limitations"]}, "final_labels": ["AI chatbots have technical limitations"]}, "226": {"id": 226, "topic_id": 2, "title": "Q13-Complement", "comment": "Video explanations are clearer", "response_id": "R_77BcXhpD8QdN7f0", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video explanations are more thorough/better"], "5": ["Video explanations are more thorough/better"]}, "final_labels": ["Video explanations are more thorough/better"]}, "227": {"id": 227, "topic_id": 2, "title": "Q13-Complement", "comment": "For me, I use chatGPT to get direct information, or sometimes when there is a complicated topic I have to ask some questions to get the idea. However, when I am learning new technology for the first time I prefer to watch a video and then I can play the questions game with chatGPT", "response_id": "R_441LGcnL0MKQjzk", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials preferred for learning a new/fundamentals of topics", "AI chatbots can provide direct answers"], "5": ["Video tutorials preferred for learning a new/fundamentals of topics", "AI chatbots can provide direct answers", "AI chatbots can help in clarifying complicated topics"]}, "final_labels": ["Video tutorials preferred for learning a new/fundamentals of topics", "AI chatbots can provide direct answers", "AI chatbots can help in clarifying complicated topics"]}, "228": {"id": 228, "topic_id": 2, "title": "Q13-Complement", "comment": "Chatgpt is more like an interactive learning not an outlined resource", "response_id": "R_8E42yL2OEIKivl7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide interactive assistance/personalized instruction/learning"], "5": ["AI chatbots can provide interactive assistance/personalized instruction/learning"]}, "final_labels": ["AI chatbots can provide interactive assistance/personalized instruction/learning"]}, "229": {"id": 229, "topic_id": 2, "title": "Q13-Complement", "comment": "asking a chat bot to type you a code or a solution, dose not mean you understand the consepts that has been used to solve / constract the code, a human touch or and expet opnion is needed to further drive the point accross and explan the reasnoing used to slove the / constract the code", "response_id": "R_2FFlb9lG4iLzxC8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Learners need human explanation and expert guidance for a deeper understanding"], "5": ["Learners need human explanation and expert guidance for a deeper understanding"]}, "final_labels": ["Learners need human explanation and expert guidance for a deeper understanding"]}, "230": {"id": 230, "topic_id": 2, "title": "Q13-Complement", "comment": "AI chatbots still not having much knowledge as easier to video tutorials", "response_id": "R_4wSJYbE2fFmE72F", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots lack sufficient knowledge"], "5": ["AI chatbots lack sufficient knowledge"]}, "final_labels": ["AI chatbots lack sufficient knowledge"]}, "231": {"id": 231, "topic_id": 2, "title": "Q13-Complement", "comment": "I don't think AI can replace how a human can teach a human", "response_id": "R_4knfHxyRsw1iYII", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for human explanations/interaction"], "5": ["Preference for human explanations/interaction"]}, "final_labels": ["Preference for human explanations/interaction"]}, "232": {"id": 232, "topic_id": 2, "title": "Q13-Complement", "comment": "I believe that video tutorial will not be replaced by chatbots anytime soon.", "response_id": "R_1aMbRsHtDcZL8lP", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["impossible the replacement of video tutorials by AI chatbots"]}, "final_labels": []}, "233": {"id": 233, "topic_id": 2, "title": "Q13-Complement", "comment": "videos are easier than chatbots for fast understanding.", "response_id": "R_44woLBOwPlTpTa6", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials are easy to follow/understand/remember"], "5": ["Video tutorials are easy to follow/understand/remember"]}, "final_labels": ["Video tutorials are easy to follow/understand/remember"]}, "234": {"id": 234, "topic_id": 3, "title": "Q13-Other", "comment": "Most videos available today are driven by monetary objectives, including tutorial videos. I feel it will be very hard to distinguish quality video tutorials, because AI generated content are designed to appeal to human's liking. Also, AI will allow inexperienced individuals to make and publish video tutorials for the sake of \"making content\" which can attract and fool beginners.", "response_id": "R_11i5vptCkng1jV1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI-generated content designed to appeal to human preferences", "Concern about inexperienced individuals creating and publishing video tutorials with AI", "Difficulty in distinguishing quality tutorial videos due to monetary objectives"], "5": ["AI-generated content designed to appeal to human preferences", "Concern about inexperienced individuals creating and publishing video tutorials with AI", "Difficulty in distinguishing quality tutorial videos due to monetary objectives"]}, "final_labels": ["AI-generated content designed to appeal to human preferences", "Concern about inexperienced individuals creating and publishing video tutorials with AI", "Difficulty in distinguishing quality tutorial videos due to monetary objectives"]}, "235": {"id": 235, "topic_id": 3, "title": "Q13-Other", "comment": "In my view, both AI chatbots and video tutorials were able to deliver required knowledge.", "response_id": "R_2awoVvYW22ZbqKZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots and video tutorials both deliver required knowledge"], "5": ["AI chatbots and video tutorials both deliver required knowledge"]}, "final_labels": ["AI chatbots and video tutorials both deliver required knowledge"]}, "236": {"id": 236, "topic_id": 3, "title": "Q13-Other", "comment": "AI chatbots can't return the same response for everyone, so they can't complement video tutorials very well", "response_id": "R_1OQ5sSx3gzcVkrs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide inconsistent/variability responses"], "5": ["AI chatbots provide inconsistent/variability responses"]}, "final_labels": ["AI chatbots provide inconsistent/variability responses"]}, "237": {"id": 237, "topic_id": 3, "title": "Q13-Other", "comment": "In my opinion, while learning something people needed to be explained by someone or something in voice format other than chatting. I feel that learning will be easy if we listen something rather than reading. So, I think AI chatbots cannot replace Video tutorials but a talking AI machine can.", "response_id": "R_xAiKm0feBtoE5Y5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Learning verbally is more effective than text-based chat"], "5": ["Learning verbally is more effective than text-based chat"]}, "final_labels": ["Learning verbally is more effective than text-based chat"]}, "238": {"id": 238, "topic_id": 3, "title": "Q13-Other", "comment": "The AI chatbot or copilot save the developer time for getting the information, but for beginners they need a full course sessions to understand the basics", "response_id": "R_10oV8SbVxGj64z8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots save time", "Beginners need  full course sessions to understand basics"], "5": ["AI chatbots save time", "Beginners need  full course sessions to understand basics"]}, "final_labels": ["AI chatbots save time", "Beginners need  full course sessions to understand basics"]}, "239": {"id": 239, "topic_id": 3, "title": "Q13-Other", "comment": "If I'm seeking information from a video, I'm specifically searching for a human to verbally (and possibly visually) explain it to me, neither of which can be replicated with a text-based AI such as chatGPT", "response_id": "R_1LuF69BhNCOAldF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for human verbal and visual explanations in videos"], "5": ["Preference for human verbal and visual explanations in videos"]}, "final_labels": ["Preference for human verbal and visual explanations in videos"]}, "240": {"id": 240, "topic_id": 3, "title": "Q13-Other", "comment": "I do not see chatbots sharing the same space as videos because it is a different medium of communication.", "response_id": "R_ApuRLTLkmIO7Kk9", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Recognition of chatbots and videos as distinct mediums of communication"], "5": ["Recognition of chatbots and videos as distinct mediums of communication"]}, "final_labels": ["Recognition of chatbots and videos as distinct mediums of communication"]}, "241": {"id": 241, "topic_id": 3, "title": "Q13-Other", "comment": "AI is not a human", "response_id": "R_1n1KhUIPNFhFszD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Recognition of AI as non-human"], "5": ["Recognition of AI as non-human"]}, "final_labels": ["Recognition of AI as non-human"]}, "242": {"id": 242, "topic_id": 3, "title": "Q13-Other", "comment": "Video tutorial takes you step by step to learn unlike ai its just give you the final solution", "response_id": "R_4mKv1D5Lhz3tWM7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Video tutorials provide step-by-step instruction"], "5": ["Video tutorials provide step-by-step instruction"]}, "final_labels": ["Video tutorials provide step-by-step instruction"]}, "243": {"id": 243, "topic_id": 3, "title": "Q13-Other", "comment": "not helpful yet you need more info like explainer by pic", "response_id": "R_4qfAZHbCISfbZo7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots lack the ability to provide explanations using visual aids"], "5": ["AI chatbots lack the ability to provide explanations using visual aids"]}, "final_labels": ["AI chatbots lack the ability to provide explanations using visual aids"]}, "244": {"id": 244, "topic_id": 4, "title": "Q14-Replace", "comment": "For written people are interested to browse over chatgpt than an other written tutorials", "response_id": "R_1kSmjLK6KjVJefS", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["Preference for AI Chatbots over other written tutorials"], "5": ["Preference for AI Chatbots over other written tutorials"]}, "final_labels": []}, "245": {"id": 245, "topic_id": 4, "title": "Q14-Replace", "comment": "AI tools give a concise write-up that usually saves time", "response_id": "R_25GyPHft5bTbCa5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide concise/summarized answers/info", "AI Chatbots save time"], "5": ["AI Chatbots provide concise/summarized answers/info", "AI Chatbots save time"]}, "final_labels": ["AI Chatbots provide concise/summarized answers/info", "AI Chatbots save time"]}, "246": {"id": 246, "topic_id": 4, "title": "Q14-Replace", "comment": "Maybe not fully replace, but definitely used as a heavy automation tool to quickly and dynamically explain a certain topic to someone.", "response_id": "R_23dAxYLae0gOvh8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide quick explanations", "Not fully replace"], "5": ["AI Chatbots provide quick explanations"]}, "final_labels": ["AI Chatbots provide quick explanations", "Not fully replace"]}, "247": {"id": 247, "topic_id": 4, "title": "Q14-Replace", "comment": "AI chatbots are best at making written tutorials while being interactive, and if they are always accurate then it would mostly replace written tutorials.", "response_id": "R_4HkRLU8g2HwzFZf", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots excel in creating written tutorials", "AI chatbots are interactive"], "5": ["AI chatbots excel in creating written tutorials"]}, "final_labels": ["AI chatbots excel in creating written tutorials", "AI chatbots are interactive"]}, "248": {"id": 248, "topic_id": 4, "title": "Q14-Replace", "comment": "I don't like to read long written tutorials.", "response_id": "R_XSpJqvnrEOpldBL", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide concise/summarized answers/info"], "5": ["AI Chatbots provide concise/summarized answers/info"]}, "final_labels": ["AI Chatbots provide concise/summarized answers/info"]}, "249": {"id": 249, "topic_id": 4, "title": "Q14-Replace", "comment": "Being able to ask chat gpt about your specific problem is better than written tutorials that may not be fully geared to what is needed", "response_id": "R_3HSmysMxn4PRb2m", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can answer/solve specific questions/issues"], "5": ["AI Chatbots can answer/solve specific questions/issues"]}, "final_labels": ["AI Chatbots can answer/solve specific questions/issues"]}, "250": {"id": 250, "topic_id": 4, "title": "Q14-Replace", "comment": "There are plenty of spam-like written tutorials for programming skills that I find online that are near useless or were clearly not written by humans already, so these could be replaced by the far more useful chatbots.", "response_id": "R_3JpWR7pnp9tjScY", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are valuable alternatives to ineffective/spam-like/low-quality written tutorials"], "5": ["AI chatbots are valuable alternatives to ineffective/spam-like/low-quality written tutorials"]}, "final_labels": ["AI chatbots are valuable alternatives to ineffective/spam-like/low-quality written tutorials"]}, "251": {"id": 251, "topic_id": 4, "title": "Q14-Replace", "comment": "It definitely could replace written tutorials. At its current level, AI chatbots can not replace written tutorials because it does not have the same level of accuracy. But potentially in the future as the technology improves, it can replace written tutorials.", "response_id": "R_2cjCkvN0OFglkIA", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Other", "AI chatbots are not reliable/accurate/consistent", "Future improvements in AI chatbots could lead to replacement"], "5": ["AI chatbots are not reliable/accurate/consistent", "Future improvements in AI chatbots could lead to replacement"]}, "final_labels": ["Other", "AI chatbots are not reliable/accurate/consistent", "Future improvements in AI chatbots could lead to replacement"]}, "252": {"id": 252, "topic_id": 4, "title": "Q14-Replace", "comment": "Written tutorials are different from video tutorials, because each person has their own way of representing the details in the written docs which makes other feel troubled, but AI gives the simplified version and can even modify according to your needs.", "response_id": "R_1H05Hs9tDXdZS6j", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized answers", "AI Chatbots can provide simplified versions of written tutorials"], "5": ["AI chatbots can provide personalized/customized answers", "AI Chatbots can provide simplified versions of written tutorials"]}, "final_labels": ["AI chatbots can provide personalized/customized answers", "AI Chatbots can provide simplified versions of written tutorials"]}, "253": {"id": 253, "topic_id": 4, "title": "Q14-Replace", "comment": "Chatbots are close to replacing written tutorials. I feel chatbot's can provide results faster and almost as accurate as a written tutorial. Being able to specifically ask your issue is superior to using a search engine, then finding the right website with a written tutorial.", "response_id": "R_1pLGIqkXUPavbps", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can answer/solve specific questions/issues", "AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots are accurate", "AI Chatbots can answer/solve specific questions/issues"]}, "254": {"id": 254, "topic_id": 4, "title": "Q14-Replace", "comment": "I think AI will replace written tutorials because in AI chatbots everything is mentioned step by step which is more understandable.", "response_id": "R_1r3vqOM1rD9rt8L", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"], "5": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "final_labels": ["AI chatbots provide step-by-step/better/detailed explanations/answers"]}, "255": {"id": 255, "topic_id": 4, "title": "Q14-Replace", "comment": "Yes, the same reason as i mentioned for the above question. By using AI we can get different examples for the topic so that we can get the topic easily.", "response_id": "R_28OtaQZOVEmAT50", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"], "5": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "final_labels": ["AI chatbots provide step-by-step/better/detailed explanations/answers"]}, "256": {"id": 256, "topic_id": 4, "title": "Q14-Replace", "comment": "We know that LLM's are trained on huge internet records which also include written tutorials. In my opinion I think that written tutorials would be replaced with AI chatbots where it provides the answers from various resources instead of looking for the right document.", "response_id": "R_2e38ReTU1KGXuJK", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide answers from/with different sources"], "5": ["AI chatbots provide answers from/with different sources"]}, "final_labels": ["AI chatbots provide answers from/with different sources"]}, "257": {"id": 257, "topic_id": 4, "title": "Q14-Replace", "comment": "I think AI could mostly replace written tutorials since the user could prompt the chatbots to provide the user with written tutorials. So, seeing as AI chatbots can provide the user with written tutorials and can be manipulated to provide further information on certain topics, I don't see a need for written tutorials outside of AI chatbots (other than written tutorials specifically FOR the chatbots).", "response_id": "R_1GBsP2Jl7nwTRPM", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can provide/generate written tutorials"], "5": ["AI Chatbots can provide/generate written tutorials", "AI Chatbots can provide more detailed information on specific subjects"]}, "final_labels": ["AI Chatbots can provide/generate written tutorials", "AI Chatbots can provide more detailed information on specific subjects"]}, "258": {"id": 258, "topic_id": 4, "title": "Q14-Replace", "comment": "the reason is in AI chatbot you can easily find your solution based on your condition, but at the same time in the written tutorial you have to search more and it is not guaranteed that you will find one wit exactly same problem as yours.", "response_id": "R_1LqcOAYB04bCGAt", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easier to find solutions with AI chatbots", "More searching required in written tutorials"], "5": ["Easier to find solutions with AI chatbots"]}, "final_labels": ["Easier to find solutions with AI chatbots", "More searching required in written tutorials"]}, "259": {"id": 259, "topic_id": 4, "title": "Q14-Replace", "comment": "chat GPT can provide more suggestions and examples which is helpful in trouble shooting", "response_id": "R_2AMt6Qbrg3xPEJy", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide more suggestions/examples"], "5": ["AI chatbots can provide more suggestions/examples", "AI chatbots can help in problem solving"]}, "final_labels": ["AI chatbots can provide more suggestions/examples", "AI chatbots can help in problem solving"]}, "260": {"id": 260, "topic_id": 4, "title": "Q14-Replace", "comment": "I see it replacing written tutorials. Seeing as with written tutorials they are explained the same way.", "response_id": "R_2XaLg9QRrblDXRX", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Similar explanation style in written tutorials and AI chatbots"], "5": ["Similar explanation style in written tutorials and AI chatbots"]}, "final_labels": ["Similar explanation style in written tutorials and AI chatbots"]}, "261": {"id": 261, "topic_id": 4, "title": "Q14-Replace", "comment": "Down the line, I think chatbots are likely to be used to generate detailed tutorials more than human authors and editors, but I think the totality of this transition is entirely dependent on how their accuracy evolves and if they can be consistent enough to justify such a thing.", "response_id": "R_3DbjsUAe0NXLB67", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are likely to be used for generating detailed tutorials", "Future improvements in AI chatbots could lead to replacement"], "5": ["Future improvements in AI chatbots could lead to replacement", "AI chatbots are likely to be used for generating detailed tutorials"]}, "final_labels": ["Future improvements in AI chatbots could lead to replacement", "AI chatbots are likely to be used for generating detailed tutorials"]}, "262": {"id": 262, "topic_id": 4, "title": "Q14-Replace", "comment": "AI chatbots may improve learning, but they are unlikely to completely replace textual tutorials as the former give instant interactions and explanations while the latter offer thorough, organized material.", "response_id": "R_ONk5rAJnMP6aUmt", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Complement", "Textual tutorial explanations are more thorough/better", "AI Chatbots provide quick answers/explanations"], "5": ["AI Chatbots provide quick answers/explanations"]}, "final_labels": ["Complement", "Textual tutorial explanations are more thorough/better", "AI Chatbots provide quick answers/explanations"]}, "263": {"id": 263, "topic_id": 4, "title": "Q14-Replace", "comment": "Chatbots enable interactive communication, allowing me to ask questions and receive immediate responses, which is not possible with written tutorials.", "response_id": "R_3e4vvQ0W2b5JcGW", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide quick answers/explanations", "AI chatbots are interactive"], "5": ["AI chatbots are interactive"]}, "final_labels": ["AI chatbots are interactive", "AI Chatbots provide quick answers/explanations"]}, "264": {"id": 264, "topic_id": 4, "title": "Q14-Replace", "comment": "These chatbots essentially provide you with written tutorials all in one, so individual written tutorials won't be needed, especially as they are a bit ancient.", "response_id": "R_YVr2FOH45UPG29H", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide all-in-one solution"], "5": ["AI Chatbots provide all-in-one solution"]}, "final_labels": ["AI Chatbots provide all-in-one solution"]}, "265": {"id": 265, "topic_id": 4, "title": "Q14-Replace", "comment": "I believe AI chatbots can explain better in terms of written tutorials. It can accumulate information from the internet more easily than humans and also provide additional information that might be helpful to study further.", "response_id": "R_1NDMklWSrlzivsi", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers", "AI chatbots provide answers from/with different sources"], "5": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers", "AI chatbots provide answers from/with different sources"]}, "final_labels": ["AI chatbots provide answers from/with different sources", "AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "266": {"id": 266, "topic_id": 4, "title": "Q14-Replace", "comment": "ChatGPT will provide move information about the written tutorials to understand better and learn better.", "response_id": "R_3h0ioj6QdHwJcF4", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"], "5": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "final_labels": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "267": {"id": 267, "topic_id": 4, "title": "Q14-Replace", "comment": "It could replace written tutorials as AI chatbots and written tutorials both provide information via a written layout. AI chatbots hold an advantage in terms of providing more information tailored to the user's questions that not all written tutorials may answer.", "response_id": "R_OCezqIb9kECaTcJ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Similar explanation style in written tutorials and AI chatbots", "AI chatbots provide tailored/personalized solutions/answers"], "5": ["AI chatbots provide tailored/personalized solutions/answers"]}, "final_labels": ["AI chatbots provide tailored/personalized solutions/answers", "Similar explanation style in written tutorials and AI chatbots"]}, "268": {"id": 268, "topic_id": 4, "title": "Q14-Replace", "comment": "Chat bots use q&a forms for their answers", "response_id": "R_1f0NbGCyfVSZET4", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots utilize Q&A forms for answers"], "5": ["AI Chatbots utilize Q&A forms for answers"]}, "final_labels": ["AI Chatbots utilize Q&A forms for answers"]}, "269": {"id": 269, "topic_id": 4, "title": "Q14-Replace", "comment": "I believe written tutorials are outdated and can be hard to follow and there is no way to ask questions about how things are being done. AI chatbots can provide so much more insight than a written tutorial and I can definitely see it being replaced.", "response_id": "R_ZJCCofbbf8fmX0l", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials considered outdated/not being updated frequently", "AI Chatbots can answer/solve specific questions/issues", "AI chatbots can provide more insight than written tutorials"], "5": ["AI chatbots can provide more insight than written tutorials"]}, "final_labels": ["AI chatbots can provide more insight than written tutorials", "AI Chatbots can answer/solve specific questions/issues", "Written tutorials considered outdated/not being updated frequently", "Written tutorials sometime are hard to follow"]}, "270": {"id": 270, "topic_id": 4, "title": "Q14-Replace", "comment": "Ai chatbots can easily replace written tutorials because in my experience, chatgpt had help me with step by step tutorials that I have been able to easily follow without problems and if I do not understand an specific step I ask for a detail explanation.", "response_id": "R_eIJrKuPZOcLJBN7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers", "AI Chatbots can answer/solve specific questions/issues"], "5": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers", "AI Chatbots can answer/solve specific questions/issues"]}, "final_labels": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers", "AI Chatbots can answer/solve specific questions/issues"]}, "271": {"id": 271, "topic_id": 4, "title": "Q14-Replace", "comment": "Instead of spending hours reading written Tutorial watch a short clip to understand the topic and then get a legitimate answer from the chat.", "response_id": "R_1mWAsfadLhHUSeN", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can answer/solve specific questions/issues", "AI chatbots are accurate"], "5": ["AI Chatbots can answer/solve specific questions/issues", "AI chatbots are accurate"]}, "final_labels": ["AI Chatbots can answer/solve specific questions/issues", "AI chatbots are accurate"]}, "272": {"id": 272, "topic_id": 4, "title": "Q14-Replace", "comment": "Once they become less error-prone, I think chatbots will be able to provide the same level of instruction as written tutorials without having to spend time searching for the written tutorials.", "response_id": "R_2Ym3PD4wl0iNhDS", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots save time", "Future improvements in AI chatbots could lead to replacement"], "5": ["AI Chatbots save time", "Similar explanation style in written tutorials and AI chatbots"]}, "final_labels": ["AI Chatbots save time", "Similar explanation style in written tutorials and AI chatbots", "Future improvements in AI chatbots could lead to replacement"]}, "273": {"id": 273, "topic_id": 4, "title": "Q14-Replace", "comment": "AI chatbots can easily give better written answers than the written tutorials.", "response_id": "R_pF24IOkngs3CFod", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"], "5": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "final_labels": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "274": {"id": 274, "topic_id": 4, "title": "Q14-Replace", "comment": "They really already have for me tbh", "response_id": "R_RrfaoFOQsXObLi1", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["NA"]}, "final_labels": []}, "275": {"id": 275, "topic_id": 4, "title": "Q14-Replace", "comment": "Written tutorials is basically a documentation. All the case studies are not addressed. Chatbots can help us analyse any kind of situation.", "response_id": "R_2sRSoQ6EnSSyOgm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can analyze varied situations that written tutorials do not cover"], "5": ["AI Chatbots can analyze varied situations that written tutorials do not cover"]}, "final_labels": ["AI Chatbots can analyze varied situations that written tutorials do not cover"]}, "276": {"id": 276, "topic_id": 4, "title": "Q14-Replace", "comment": "Written tutorials do the same thing except they are less direct. There also may not be a written tutorial for a specific problem a programmer has.", "response_id": "R_1LqHOwG0zrhGyaI", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are more direct/specific", "Lack of written tutorials for specific programming problems"], "5": ["AI chatbots are more direct/specific", "Lack of written tutorials for specific programming problems"]}, "final_labels": ["AI chatbots are more direct/specific", "Lack of written tutorials for specific programming problems"]}, "277": {"id": 277, "topic_id": 4, "title": "Q14-Replace", "comment": "Written tutorials, for me, have always seemed to leave out the differences that come from using a different machine or IDE. Or if it's not updated often enough so then the tutorial is not accounting for the new way things work.", "response_id": "R_3GwAiGQ9WFXNjxU", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials often omit differences due to machine or IDE use", "Written tutorials considered outdated/not being updated frequently"], "5": ["Written tutorials often omit differences due to machine or IDE use", "Written tutorials considered outdated/not being updated frequently"]}, "final_labels": ["Written tutorials often omit differences due to machine or IDE use", "Written tutorials considered outdated/not being updated frequently"]}, "278": {"id": 278, "topic_id": 4, "title": "Q14-Replace", "comment": "They will replace written tutorials as there is less of a need of \"storytelling\" and more just facts being presented.", "response_id": "R_2CHdaaUPJvu7KgE", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide direct answers/info"], "5": ["AI Chatbots provide direct answers/info"]}, "final_labels": ["AI Chatbots provide direct answers/info"]}, "279": {"id": 279, "topic_id": 4, "title": "Q14-Replace", "comment": "some of the AI chatbots are far better than many written programming tutorials, chatbots are very dynamic and user-specific.", "response_id": "R_7WFEyhkSr4ApjPz", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized answers", "AI chatbots are interactive"], "5": ["AI chatbots can provide personalized/customized answers", "AI chatbots are interactive"]}, "final_labels": ["AI chatbots can provide personalized/customized answers", "AI chatbots are interactive"]}, "280": {"id": 280, "topic_id": 4, "title": "Q14-Replace", "comment": "why go through the whole tutorial when Chatgpt can answer a question briefly and aptly.", "response_id": "R_50CNi04ZGST6Ei5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide concise answers/info"], "5": ["AI Chatbots provide concise answers/info"]}, "final_labels": ["AI Chatbots provide concise answers/info"]}, "281": {"id": 281, "topic_id": 4, "title": "Q14-Replace", "comment": "It is easier to replace written tutorial seeing that chatGPT is a text based AI so i think it has already kind of replaced written tutorials", "response_id": "R_VIK1nXwJMHZDWIV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Similar explanation style in written tutorials and AI chatbots"], "5": ["Similar explanation style in written tutorials and AI chatbots"]}, "final_labels": ["Similar explanation style in written tutorials and AI chatbots"]}, "282": {"id": 282, "topic_id": 4, "title": "Q14-Replace", "comment": "Video tutorials present to be more interactive and it is the same case with Chatbots so written tutorials can be replaced.", "response_id": "R_PY7o87fXOg4RSkV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are interactive"], "5": ["AI chatbots are interactive"]}, "final_labels": ["AI chatbots are interactive"]}, "283": {"id": 283, "topic_id": 4, "title": "Q14-Replace", "comment": "Similar to video tutorials, written tutorials don't allow for dynamic interaction like an AI chatbot does. If a written tutorial doesn't get through to the user, then not much more clarification can be received unless done so through re-reading the same text (which may or may not help).", "response_id": "R_1IBhSOcXAxkpbEE", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are interactive"], "5": ["AI chatbots are interactive"]}, "final_labels": ["AI chatbots are interactive"]}, "284": {"id": 284, "topic_id": 4, "title": "Q14-Replace", "comment": "chatbots written tutorials highly likely will replce the tradition written tutorials, because it can be optimize based on user input, and any question can be answered immediately.", "response_id": "R_2y2FH0Axhp5LpHT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized answers", "AI Chatbots can answer questions immediately"], "5": ["AI Chatbots can answer questions immediately", "AI chatbots can provide personalized/customized answers"]}, "final_labels": ["AI Chatbots can answer questions immediately", "AI chatbots can provide personalized/customized answers"]}, "285": {"id": 285, "topic_id": 4, "title": "Q14-Replace", "comment": "Both of them are the same you have to read them to understand but using chatGPT you can immediately ask any doubts in the given response but the same cant be true in written tutorials unless the author is really keen on details which in most cases is difficulty", "response_id": "R_3NDoyiztqfcp1E8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Similar explanation style in written tutorials and AI chatbots", "AI Chatbots can answer questions immediately"], "5": ["AI Chatbots can answer questions immediately"]}, "final_labels": ["AI Chatbots can answer questions immediately", "Similar explanation style in written tutorials and AI chatbots"]}, "286": {"id": 286, "topic_id": 4, "title": "Q14-Replace", "comment": "chatGPT can be used to extract the most important aspects from written tutorials, so reading the tutorials separately will not be necessary.", "response_id": "R_2YIY6TaWPtYjSfz", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can summarize written tutorials"], "5": ["AI Chatbots can summarize written tutorials"]}, "final_labels": ["AI Chatbots can summarize written tutorials"]}, "287": {"id": 287, "topic_id": 4, "title": "Q14-Replace", "comment": "Well, chatbots are in a effective way to replace written notes as they provide complete info about the topics in a quicker way.", "response_id": "R_3kLZCeWs78AjwhF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster", "AI Chatbots provide complete info"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots provide complete info"]}, "288": {"id": 288, "topic_id": 4, "title": "Q14-Replace", "comment": "Instead of going through various written tutorials we can just get help from AI chatbots to solve our problems.", "response_id": "R_xEKLhB4swGzRuYV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide all-in-one solution"], "5": ["AI Chatbots provide all-in-one solution"]}, "final_labels": ["AI Chatbots provide all-in-one solution"]}, "289": {"id": 289, "topic_id": 4, "title": "Q14-Replace", "comment": "Chatbots are good at asking specific questions. However, they do mess up and cannot be fully relied upon.", "response_id": "R_3I9OGwiuXmE9XKg", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can answer/solve specific questions/issues", "AI chatbots are not reliable/accurate/consistent"], "5": ["AI Chatbots can answer/solve specific questions/issues", "AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI Chatbots can answer/solve specific questions/issues", "AI chatbots are not reliable/accurate/consistent"]}, "290": {"id": 290, "topic_id": 4, "title": "Q14-Replace", "comment": "Because it shows the similar tutorial with the possibility of discussing some information", "response_id": "R_bQkaerH2Fl0nnlD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Similar explanation style in written tutorials and AI chatbots", "AI Chatbots can answer/solve specific questions/issues"], "5": ["Similar explanation style in written tutorials and AI chatbots", "AI Chatbots can answer/solve specific questions/issues"]}, "final_labels": ["Similar explanation style in written tutorials and AI chatbots", "AI Chatbots can answer/solve specific questions/issues"]}, "291": {"id": 291, "topic_id": 4, "title": "Q14-Replace", "comment": "Ai chatbots can give better solutions for specific problems which is better than written tutorials", "response_id": "R_RslT2qSMtPc2tDb", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"], "5": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "final_labels": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "292": {"id": 292, "topic_id": 4, "title": "Q14-Replace", "comment": "Yeah for sure ai chatbots replaced written tutorials, simply i can copy \u201cthe written resources \u201c in chatbot and give him prompt \u201c summarize this text\nAnd i will get more specific answers", "response_id": "R_2YK95R07aWH8jtJ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can summarize written tutorials", "AI Chatbots can answer/solve specific questions/issues"], "5": ["AI Chatbots can summarize written tutorials", "AI Chatbots can answer/solve specific questions/issues"]}, "final_labels": ["AI Chatbots can summarize written tutorials", "AI Chatbots can answer/solve specific questions/issues"]}, "293": {"id": 293, "topic_id": 4, "title": "Q14-Replace", "comment": "it could replace it because chatbots can provide you same information that written tutorials that gave you, in some cases chatbots is more accurate and better.", "response_id": "R_215FEdTEBSaZuef", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers", "Similar explanation style in written tutorials and AI chatbots"], "5": ["Similar explanation style in written tutorials and AI chatbots", "AI chatbots are accurate"]}, "final_labels": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers", "Similar explanation style in written tutorials and AI chatbots", "AI chatbots are accurate"]}, "294": {"id": 294, "topic_id": 4, "title": "Q14-Replace", "comment": "He give the right and shortest answer in the fastest giving time", "response_id": "R_CafRWLUSmPbnu3T", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots provide concise answers/info"], "5": ["AI Chatbots provide concise answers/info", "AI Chatbots are faster", "AI chatbots are accurate"]}, "final_labels": ["AI Chatbots provide concise answers/info", "AI Chatbots are faster", "AI chatbots are accurate"]}, "295": {"id": 295, "topic_id": 4, "title": "Q14-Replace", "comment": "I can make artificial intelligence write a complete educational plan with an explanation", "response_id": "R_2SpOQibFdoXDYtK", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can provide complete educational plans with explanations"], "5": ["AI Chatbots can provide complete educational plans with explanations"]}, "final_labels": ["AI Chatbots can provide complete educational plans with explanations"]}, "296": {"id": 296, "topic_id": 4, "title": "Q14-Replace", "comment": "It could do it already.", "response_id": "R_3k1Hed9uT5m0ExG", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["na"]}, "final_labels": []}, "297": {"id": 297, "topic_id": 4, "title": "Q14-Replace", "comment": "The same way of learning and you can ask chatGPT for more explanation if you want to. Unlike written tutorials", "response_id": "R_esbJyW7mlynWin7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Similar explanation style in written tutorials and AI chatbots", "AI Chatbots can provide more explanations"], "5": ["AI Chatbots can provide more explanations"]}, "final_labels": ["AI Chatbots can provide more explanations", "Similar explanation style in written tutorials and AI chatbots"]}, "298": {"id": 298, "topic_id": 4, "title": "Q14-Replace", "comment": "Written tutorials have the same problmes videos do, but Chatbots can replicate everything that a written tutorial can do.", "response_id": "R_2D0QXbxxx0V9kyD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can provide/generate written tutorials"], "5": ["AI Chatbots can provide/generate written tutorials"]}, "final_labels": ["AI Chatbots can provide/generate written tutorials"]}, "299": {"id": 299, "topic_id": 4, "title": "Q14-Replace", "comment": "you can adapt the AI bot more specifically to your needs, a written tutorial is a like a chatbot that cant adapt.", "response_id": "R_2ya9BHavbBKXivg", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized answers"], "5": ["AI chatbots can provide personalized/customized answers"]}, "final_labels": ["AI chatbots can provide personalized/customized answers"]}, "300": {"id": 300, "topic_id": 4, "title": "Q14-Replace", "comment": "Written tutorials doesn't have any human interaction. So no matter what it is either AI chatbot or written both are pretty much same. Already a lot of developers are using AI chatbots. So i believe AI chatbots will replace written tutorials in the future.", "response_id": "R_2VJjmKmn8xcsl5H", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["Increasing use of AI chatbots by developers"], "5": ["the lack of human interaction in written tutorials"]}, "final_labels": []}, "301": {"id": 301, "topic_id": 4, "title": "Q14-Replace", "comment": "Written tutorials are already inferior to videos.", "response_id": "R_p3lsO9vWuS0Vv0d", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["Written tutorials are considered inferior to videos"]}, "final_labels": []}, "302": {"id": 302, "topic_id": 4, "title": "Q14-Replace", "comment": "Realistically, I don't know if AI Chatbots will completely replace written tutorials, but they will get a lot more popular. It's easier to use ChatGPT for specific problems or topics than it is having to search and hope you find the exact solution to your problem.", "response_id": "R_1OjgBuMqtSdsaop", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are easy to use"], "5": ["AI Chatbots are easy to use"]}, "final_labels": ["AI Chatbots are easy to use", "AI Chatbots can answer/solve specific questions/issues"]}, "303": {"id": 303, "topic_id": 4, "title": "Q14-Replace", "comment": "Because the AI chats will give you the needed information directly.", "response_id": "R_1KygtcaEhlkmb09", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide direct answers/info"], "5": ["AI Chatbots provide direct answers/info"]}, "final_labels": ["AI Chatbots provide direct answers/info"]}, "304": {"id": 304, "topic_id": 4, "title": "Q14-Replace", "comment": "AI chatbots will complement written tutorials as a learning resource for programming-related topics, offering interactive explanations and assistance while written tutorials provide structured and in-depth content.", "response_id": "R_R2Fr2UMojw2jyYF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are interactive", "Complement", "Written tutorials offer structured learning/content", "Textual tutorial explanations are more thorough/better"], "5": ["AI chatbots are interactive", "Complement"]}, "final_labels": ["AI chatbots are interactive", "Complement", "Written tutorials offer structured learning/content", "Textual tutorial explanations are more thorough/better"]}, "305": {"id": 305, "topic_id": 4, "title": "Q14-Replace", "comment": "I believe they will replace because AI chatbot responses are more specific on the researchers problems rather than a article that is a bit more of a generalization", "response_id": "R_ugflyJGwIb3t6TL", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are more direct/specific"], "5": ["AI chatbots are more direct/specific"]}, "final_labels": ["AI chatbots are more direct/specific"]}, "306": {"id": 306, "topic_id": 4, "title": "Q14-Replace", "comment": "chatbots are like written tutorials that you can interact with and ask questions in the moment.", "response_id": "R_1QycIu8QDolXzfs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are interactive", "AI Chatbots can answer questions immediately"], "5": ["AI chatbots are interactive"]}, "final_labels": ["AI chatbots are interactive", "AI Chatbots can answer questions immediately"]}, "307": {"id": 307, "topic_id": 4, "title": "Q14-Replace", "comment": "As inaccuracies in AI answers get rarer having a response that directly answers the questions I have will always be preferable to a written tutorial that may tangentially cover my questions.", "response_id": "R_1ptCU4xgOKOBKJb", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide direct answers/info"], "5": ["AI Chatbots provide direct answers/info"]}, "final_labels": ["AI Chatbots provide direct answers/info"]}, "308": {"id": 308, "topic_id": 4, "title": "Q14-Replace", "comment": "In opinion its already a better form of written tutorials and like previous questions I am able to ask questions on areas that I do not understand.", "response_id": "R_2XmruWIZ7RhByDF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can answer/solve specific questions/issues"], "5": ["AI Chatbots can answer/solve specific questions/issues"]}, "final_labels": ["AI Chatbots can answer/solve specific questions/issues"]}, "309": {"id": 309, "topic_id": 4, "title": "Q14-Replace", "comment": "If am reading a tutorial I would prefer AI to give me the summary and make it easier. Some tutorials really like to drag the explanation", "response_id": "R_1loxENjBZaRRuji", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can summarize written tutorials"], "5": ["AI Chatbots can summarize written tutorials", "AI Chatbots can simplify written tutorials"]}, "final_labels": ["AI Chatbots can summarize written tutorials", "AI Chatbots can simplify written tutorials"]}, "310": {"id": 310, "topic_id": 4, "title": "Q14-Replace", "comment": "A brief and concise explanation of the targeted lessons with provision of sources", "response_id": "R_231qEU3xxVdwzkB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide concise answers/info", "AI chatbots provide answers from/with different sources"], "5": ["AI Chatbots provide concise answers/info"]}, "final_labels": ["AI Chatbots provide concise answers/info", "AI chatbots provide answers from/with different sources"]}, "311": {"id": 311, "topic_id": 4, "title": "Q14-Replace", "comment": "Ai tools are like the written tutorial, the difference is that you have control on these info you can ask more and change modify the part you want by telling the ai what to do", "response_id": "R_3foP3WuIpKQAKLm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized answers", "Similar explanation style in written tutorials and AI chatbots"], "5": ["AI chatbots can provide personalized/customized answers"]}, "final_labels": ["Similar explanation style in written tutorials and AI chatbots", "AI chatbots can provide personalized/customized answers"]}, "312": {"id": 312, "topic_id": 4, "title": "Q14-Replace", "comment": "Maybe because some AI chatbots can guide you on what to do to complete a programming task. They can tell you the steps that you need to take.", "response_id": "R_1MKGAPdu4KxLaut", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"], "5": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "final_labels": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "313": {"id": 313, "topic_id": 4, "title": "Q14-Replace", "comment": "The AI chatbot effectively generates a new written tutorial for every problem or topic which you ask about. The only use case which they cannot replace is people who are completely new looking for a tutorial as they may not know the correct questions to ask the AI chatbot in order to get the best help.", "response_id": "R_3qJow6A4kMaU3v3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can provide/generate written tutorials", "Challenge for beginners in formulating precise questions for AI chatbots"], "5": ["AI Chatbots can provide/generate written tutorials", "Challenge for beginners in formulating precise questions for AI chatbots"]}, "final_labels": ["AI Chatbots can provide/generate written tutorials", "Challenge for beginners in formulating precise questions for AI chatbots"]}, "314": {"id": 314, "topic_id": 4, "title": "Q14-Replace", "comment": "Although it depends on the subject, when AI can consistently generate correct information I think it will  replace them because like I said previously, the biggest reason for non-AI learning is the human factor, by which there really is none in written tutorials", "response_id": "R_UAPLtFvj9iqK0Ex", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Future improvements in AI chatbots could lead to replacement"], "5": ["Future improvements in AI chatbots could lead to replacement"]}, "final_labels": ["Future improvements in AI chatbots could lead to replacement"]}, "315": {"id": 315, "topic_id": 4, "title": "Q14-Replace", "comment": "I believe that AI chatbots will give you a specific written tutorial for your problem, so it is easier to get the exact tutorial instead of scourging the internet to find an issue to your specific problem. :et the AI do it for you.", "response_id": "R_OrIV0jF4Im1w50t", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are easy to use", "AI Chatbots can provide/generate written tutorials"], "5": ["AI Chatbots can provide/generate written tutorials", "AI Chatbots are easy to use"]}, "final_labels": ["AI Chatbots can provide/generate written tutorials", "Complement", "AI Chatbots are easy to use"]}, "316": {"id": 316, "topic_id": 4, "title": "Q14-Replace", "comment": "Written word choice could be clarified to be simpler through AI. sometimes when I get confused by written tutorials, I ask ChatGPT to dumb it down", "response_id": "R_2upnILbgMktCs4r", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"], "5": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "final_labels": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "317": {"id": 317, "topic_id": 4, "title": "Q14-Replace", "comment": "You can just ask it to summarize the written tutorials and ask it for specific questions catering your problem.", "response_id": "R_Rsm4mcTqmSJxTgZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can answer/solve specific questions/issues", "AI Chatbots can summarize written tutorials"], "5": ["AI Chatbots can answer/solve specific questions/issues", "AI Chatbots can summarize written tutorials"]}, "final_labels": ["AI Chatbots can answer/solve specific questions/issues", "AI Chatbots can summarize written tutorials"]}, "318": {"id": 318, "topic_id": 4, "title": "Q14-Replace", "comment": "Written tutorials has already replaced by AI where students dont have enough time to study written tutorials rather they listen and expects an conceptual view of the model/topic to get a better understanding of the same.", "response_id": "R_BXrwpXQFq8e2nyp", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots save time", "AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"], "5": ["AI Chatbots save time", "AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "final_labels": ["AI Chatbots save time", "AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "319": {"id": 319, "topic_id": 4, "title": "Q14-Replace", "comment": "they are both the same kind of method for information, chat gpt also is more direct and faster and easier to find. gpt can easily even add to plain text to be easier to read and understand.", "response_id": "R_2th5XSrImK09gFh", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Similar explanation style in written tutorials and AI chatbots", "AI Chatbots are faster", "Easier to find solutions with AI chatbots", "AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers", "AI chatbots are easy to read"], "5": ["AI Chatbots are faster", "Easier to find solutions with AI chatbots", "AI chatbots are more direct/specific", "AI chatbots are easy to read", "AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "final_labels": ["AI Chatbots are faster", "Easier to find solutions with AI chatbots", "AI chatbots are more direct/specific", "Similar explanation style in written tutorials and AI chatbots", "AI chatbots are easy to read", "AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "320": {"id": 320, "topic_id": 4, "title": "Q14-Replace", "comment": "chatbot can explain what it has written where the written tutorials cannot", "response_id": "R_3j7ripp4MiwOOOr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify/explain on written tutorials"], "5": ["AI chatbots can clarify/explain on written tutorials"]}, "final_labels": ["AI chatbots can clarify/explain on written tutorials"]}, "321": {"id": 321, "topic_id": 4, "title": "Q14-Replace", "comment": "It should replace it, written tutorials are a worse version of video tutorials. GPT is essentially a written tutorial you can interact with. There's almost no downside besides GPT's inconsistency.", "response_id": "R_22JnH52Dzf3YM2X", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are interactive"], "5": ["AI chatbots are interactive"]}, "final_labels": ["AI chatbots are interactive", "AI chatbots are not reliable/accurate/consistent"]}, "322": {"id": 322, "topic_id": 4, "title": "Q14-Replace", "comment": "I feel it could replace because it is easy to read in the AI chatbots rather than reading from the written tutorials.", "response_id": "R_1mn27nfHJHSkpyJ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are easy to read"], "5": ["AI chatbots are easy to read"]}, "final_labels": ["AI chatbots are easy to read"]}, "323": {"id": 323, "topic_id": 4, "title": "Q14-Replace", "comment": "Instaded of serching a complete articule for one question, Ai bots will directly give you the answer.", "response_id": "R_3e3654iviQm6Z1E", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easier to find solutions with AI chatbots"], "5": ["Easier to find solutions with AI chatbots", "AI chatbots are more direct/specific"]}, "final_labels": ["Easier to find solutions with AI chatbots", "AI chatbots are more direct/specific"]}, "324": {"id": 324, "topic_id": 4, "title": "Q14-Replace", "comment": "It already has replaced it and provide better output than human-written tutorials", "response_id": "R_e9XoUlmCrSLuLfz", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"], "5": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "final_labels": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "325": {"id": 325, "topic_id": 4, "title": "Q14-Replace", "comment": "Because chatbots generate written responses I believe in the future they will have the power to replace written tutorials by being able to serve the same purpose but also being able to handle more specific inquiries as well.", "response_id": "R_3HNVTdZc0h3NOVp", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Future improvements in AI chatbots could lead to replacement", "AI Chatbots can answer/solve specific questions/issues"], "5": ["Future improvements in AI chatbots could lead to replacement", "AI Chatbots can answer/solve specific questions/issues"]}, "final_labels": ["AI Chatbots can answer/solve specific questions/issues", "Future improvements in AI chatbots could lead to replacement"]}, "326": {"id": 326, "topic_id": 4, "title": "Q14-Replace", "comment": "Chat gpt is used widely for explaining (summarizing) hard to know topics, so I believe this could replace it", "response_id": "R_3es2BbCNHvr8Z5o", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide concise/summarized answers/info"], "5": ["AI Chatbots provide concise/summarized answers/info"]}, "final_labels": ["AI Chatbots provide concise/summarized answers/info"]}, "327": {"id": 327, "topic_id": 4, "title": "Q14-Replace", "comment": "Written tutorials are old", "response_id": "R_30reH9pasm2wsTC", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials considered outdated/not being updated frequently"], "5": ["Written tutorials considered outdated/not being updated frequently"]}, "final_labels": ["Written tutorials considered outdated/not being updated frequently"]}, "328": {"id": 328, "topic_id": 4, "title": "Q14-Replace", "comment": "it can synthesize text efficiently", "response_id": "R_2tfb6ZmvsxdIlNs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide concise/summarized answers/info"], "5": ["AI Chatbots provide concise/summarized answers/info"]}, "final_labels": ["AI Chatbots provide concise/summarized answers/info"]}, "329": {"id": 329, "topic_id": 4, "title": "Q14-Replace", "comment": "It can create written tutorials very well already.", "response_id": "R_yOzoTaqmoSCO3CN", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can provide/generate written tutorials"], "5": ["AI Chatbots can provide/generate written tutorials"]}, "final_labels": ["AI Chatbots can provide/generate written tutorials"]}, "330": {"id": 330, "topic_id": 4, "title": "Q14-Replace", "comment": "It will replace by directly providing us with the required answer.", "response_id": "R_2aQ8ruVk9BpeFKr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide direct answers/info"], "5": ["AI Chatbots provide direct answers/info"]}, "final_labels": ["AI Chatbots provide direct answers/info"]}, "331": {"id": 331, "topic_id": 4, "title": "Q14-Replace", "comment": "AI ChatGPT is more reliable than video tutorials", "response_id": "R_2CyvkPm4gYBJArk", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["considered more reliable  compared to video tutorials by AI chatbots"]}, "final_labels": []}, "332": {"id": 332, "topic_id": 4, "title": "Q14-Replace", "comment": "V", "response_id": "R_10C9KwWrbhzUyky", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "333": {"id": 333, "topic_id": 4, "title": "Q14-Replace", "comment": "The very nature of ai chatbots depends on written text previously. If a library doesn't have any documentation there is no way for chatgpt to respond with a correct answer involving this library", "response_id": "R_5AcJ0hhfNRYyHgB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Other", "AI chatbots' dependency on existing documentation for accurate responses"], "5": ["AI chatbots' dependency on existing documentation for accurate responses", "Other"]}, "final_labels": ["Other", "AI chatbots' dependency on existing documentation for accurate responses"]}, "334": {"id": 334, "topic_id": 4, "title": "Q14-Replace", "comment": "The AI can easily take info from said written documents and personally tailor it to the request.", "response_id": "R_1nPj1esA6tzKbUp", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized answers"], "5": ["AI chatbots can provide personalized/customized answers"]}, "final_labels": ["AI chatbots can provide personalized/customized answers"]}, "335": {"id": 335, "topic_id": 4, "title": "Q14-Replace", "comment": "Written tutorials can feel overwhelming and since chat bots can answer specific questions chatbot is easier.", "response_id": "R_3nBZXGuL7a6DEAi", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can answer/solve specific questions/issues"], "5": ["AI Chatbots can answer/solve specific questions/issues"]}, "final_labels": ["AI Chatbots can answer/solve specific questions/issues"]}, "336": {"id": 336, "topic_id": 4, "title": "Q14-Replace", "comment": "AI chat bots generate written material much quicker, and the chatbots format the text in an easier way to read compared to written tutorials.", "response_id": "R_3gODngeizfxut0e", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots are easy to read"], "5": ["AI Chatbots are faster", "AI chatbots are easy to read"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots are easy to read"]}, "337": {"id": 337, "topic_id": 4, "title": "Q14-Replace", "comment": "AI is becoming more and more involved as the years go by.", "response_id": "R_3iDOnww9kfDzXYK", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Future improvements in AI chatbots could lead to replacement"], "5": ["Future improvements in AI chatbots could lead to replacement"]}, "final_labels": ["Future improvements in AI chatbots could lead to replacement"]}, "338": {"id": 338, "topic_id": 4, "title": "Q14-Replace", "comment": "As AI chatbots can take in vast data and it can help them to overcome those written tutorials as well.", "response_id": "R_8pMEFNaMJ4EBPYl", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can process large amount of data"], "5": ["AI chatbots can process large amount of data"]}, "final_labels": ["AI chatbots can process large amount of data"]}, "339": {"id": 339, "topic_id": 4, "title": "Q14-Replace", "comment": "AI provide a more personalized answer to the user, making it easier for the user to solve the question", "response_id": "R_Dw8Wed37sKxTb9f", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized answers", "AI chatbots can help in problem solving"], "5": ["AI chatbots can help in problem solving", "AI chatbots can provide personalized/customized answers"]}, "final_labels": ["AI chatbots can provide personalized/customized answers", "AI chatbots can help in problem solving"]}, "340": {"id": 340, "topic_id": 4, "title": "Q14-Replace", "comment": "It makes it replace it completely with better interactions", "response_id": "R_9RHNM3e0c8bFNq9", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are interactive"], "5": ["AI chatbots are interactive"]}, "final_labels": ["AI chatbots are interactive"]}, "341": {"id": 341, "topic_id": 4, "title": "Q14-Replace", "comment": "I would rather have chat gpt explain something to me because its more personalized", "response_id": "R_1rAg4n9ZhDFMKtm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized answers"], "5": ["AI chatbots can provide personalized/customized answers"]}, "final_labels": ["AI chatbots can provide personalized/customized answers"]}, "342": {"id": 342, "topic_id": 4, "title": "Q14-Replace", "comment": "AI chat bots are technically written tutorials in my opinion so I think they will be replaced", "response_id": "R_2PcnQoPrkpYoL7L", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["Similar explanation style in written tutorials and AI chatbots"], "5": ["being interactive written tutorials by AI chatbots"]}, "final_labels": []}, "343": {"id": 343, "topic_id": 4, "title": "Q14-Replace", "comment": "Much more opportunity for custom tailored responses", "response_id": "R_3DceJZWePC56iB3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized answers"], "5": ["AI chatbots can provide personalized/customized answers"]}, "final_labels": ["AI chatbots can provide personalized/customized answers"]}, "344": {"id": 344, "topic_id": 4, "title": "Q14-Replace", "comment": "ChatGPT can just pull from written tutorials itself to explain someething", "response_id": "R_POPqtDZJCXSjt6N", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide answers from/with different sources"], "5": ["AI chatbots provide answers from/with different sources"]}, "final_labels": ["AI chatbots provide answers from/with different sources"]}, "345": {"id": 345, "topic_id": 4, "title": "Q14-Replace", "comment": "I think that they provide the same benefits, with written tutorials basically being done on chat bots also.", "response_id": "R_1mwp8EQsQTuctup", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["AI Chatbots can provide/generate written tutorials"], "5": ["providing assistance by AI chatbots", "providing information by AI chatbots"]}, "final_labels": []}, "346": {"id": 346, "topic_id": 4, "title": "Q14-Replace", "comment": "More detailed and relevant to the users search", "response_id": "R_24yO58MKspYTIJ3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"], "5": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "final_labels": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "347": {"id": 347, "topic_id": 4, "title": "Q14-Replace", "comment": "ChatGPT is just as good at/sometimes better at explaining things in written form.", "response_id": "R_2qe2JpiaEhN4SLB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"], "5": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "final_labels": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "348": {"id": 348, "topic_id": 4, "title": "Q14-Replace", "comment": "It written much better", "response_id": "R_2vYT62k93LSVF02", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"], "5": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "final_labels": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "349": {"id": 349, "topic_id": 4, "title": "Q14-Replace", "comment": "Probably replace as ChatGPT answers SHOULD be more current and relevant", "response_id": "R_1kZdnQ2grfJqxP2", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"], "5": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "final_labels": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "350": {"id": 350, "topic_id": 4, "title": "Q14-Replace", "comment": "Since they are more descriptive and easy to understand", "response_id": "R_4VOvcBJ017j8XWV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"], "5": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "final_labels": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "351": {"id": 351, "topic_id": 4, "title": "Q14-Replace", "comment": "easily because both the stuff will be same", "response_id": "R_2waSMCv4lXjaOWf", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Similar explanation style in written tutorials and AI chatbots"], "5": ["Similar explanation style in written tutorials and AI chatbots"]}, "final_labels": ["Similar explanation style in written tutorials and AI chatbots"]}, "352": {"id": 352, "topic_id": 4, "title": "Q14-Replace", "comment": "nowdays fast-pace life takes away peoples patience to read", "response_id": "R_A5TwGGDkipmpyJr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "353": {"id": 353, "topic_id": 4, "title": "Q14-Replace", "comment": "AI can understand and explain in more detail", "response_id": "R_1n1KhUIPNFhFszD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"], "5": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "final_labels": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "354": {"id": 354, "topic_id": 4, "title": "Q14-Replace", "comment": "Already there", "response_id": "R_viCxA3Swng9dTnH", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["quick information delivery by AI chatbots", "Immediate Availability"]}, "final_labels": []}, "355": {"id": 355, "topic_id": 4, "title": "Q14-Replace", "comment": "Faster", "response_id": "R_3pt12a3Qta6Qxjr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "356": {"id": 356, "topic_id": 4, "title": "Q14-Replace", "comment": "They can simplify convoluted answers", "response_id": "R_3QVk6RiR0hxdWOY", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide simple answers/info"], "5": ["AI Chatbots provide simple answers/info"]}, "final_labels": ["AI Chatbots provide simple answers/info"]}, "357": {"id": 357, "topic_id": 4, "title": "Q14-Replace", "comment": "Same reasons as above", "response_id": "R_sCniUvnfEraLMHf", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["NA"]}, "final_labels": []}, "358": {"id": 358, "topic_id": 4, "title": "Q14-Replace", "comment": "ChatGPT offers more accurate responses to questions and removes redundant information unlike written.", "response_id": "R_3GlCIFiq6Fad4Ep", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide concise/summarized answers/info", "AI chatbots are accurate"], "5": ["AI Chatbots provide concise/summarized answers/info", "AI chatbots are accurate"]}, "final_labels": ["AI chatbots are accurate", "AI Chatbots provide concise/summarized answers/info"]}, "359": {"id": 359, "topic_id": 4, "title": "Q14-Replace", "comment": "chatGPT gives quick and simplified written help/direction.", "response_id": "R_1Dvh2ZsfzBKKRMm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide simple answers/info", "AI Chatbots are faster"], "5": ["AI Chatbots provide simple answers/info", "AI Chatbots are faster"]}, "final_labels": ["AI Chatbots provide simple answers/info", "AI Chatbots are faster"]}, "360": {"id": 360, "topic_id": 4, "title": "Q14-Replace", "comment": "Again, its just easier and saves more time", "response_id": "R_r11oChJXoCDf8Up", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots save time", "AI Chatbots are easy to use"], "5": ["AI Chatbots save time", "AI Chatbots are easy to use"]}, "final_labels": ["AI Chatbots save time", "AI Chatbots are easy to use"]}, "361": {"id": 361, "topic_id": 4, "title": "Q14-Replace", "comment": "written tutorials on the other hand may be replaced because chatbots are in a similar format", "response_id": "R_C8ipGTomDVyvwtP", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Similar explanation style in written tutorials and AI chatbots"], "5": ["Similar explanation style in written tutorials and AI chatbots"]}, "final_labels": ["Similar explanation style in written tutorials and AI chatbots"]}, "362": {"id": 362, "topic_id": 4, "title": "Q14-Replace", "comment": "I do due to the fact that its already writing code", "response_id": "R_1lcUgIDZbnoiS7j", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can write code"], "5": ["AI chatbots can write code"]}, "final_labels": ["AI chatbots can write code"]}, "363": {"id": 363, "topic_id": 4, "title": "Q14-Replace", "comment": "I feel like they replace", "response_id": "R_AhytGgSQcx9Yhb3", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["replacement"]}, "final_labels": []}, "364": {"id": 364, "topic_id": 4, "title": "Q14-Replace", "comment": "Users can ask more specific questions to the chat bot", "response_id": "R_WdiaivQrCC0ZkR3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can answer/solve specific questions/issues"], "5": ["AI Chatbots can answer/solve specific questions/issues"]}, "final_labels": ["AI Chatbots can answer/solve specific questions/issues"]}, "365": {"id": 365, "topic_id": 4, "title": "Q14-Replace", "comment": ".", "response_id": "R_UKESMuBnP0FEuTD", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "366": {"id": 366, "topic_id": 4, "title": "Q14-Replace", "comment": "till now it's so much better to ask AI then search and look for the answer on written tutorials", "response_id": "R_6jjEZA05hIJDCAw", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "367": {"id": 367, "topic_id": 4, "title": "Q14-Replace", "comment": "because AI is give you that what your answer want", "response_id": "R_1pmPbNcvAdOmx5B", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized answers"], "5": ["AI chatbots can provide personalized/customized answers"]}, "final_labels": ["AI chatbots can provide personalized/customized answers"]}, "368": {"id": 368, "topic_id": 4, "title": "Q14-Replace", "comment": "Written tutorials are the most boring way to learn, personally sometimes i just skip if i see a long paragraph.", "response_id": "R_40k1R23ZHGZJcVr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide concise answers/info"], "5": ["AI Chatbots provide concise answers/info"]}, "final_labels": ["AI Chatbots provide concise answers/info"]}, "369": {"id": 369, "topic_id": 4, "title": "Q14-Replace", "comment": "Chatgpt can explain and details better than written tutorials", "response_id": "R_4NwdRGqQ9VVf8c8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"], "5": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "final_labels": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "370": {"id": 370, "topic_id": 4, "title": "Q14-Replace", "comment": "If i like to learn by reading i might use ai because it will be up to date unlike other written recurse that could be old", "response_id": "R_4mKv1D5Lhz3tWM7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials considered outdated/not being updated frequently"], "5": ["Written tutorials considered outdated/not being updated frequently"]}, "final_labels": ["Written tutorials considered outdated/not being updated frequently"]}, "371": {"id": 371, "topic_id": 4, "title": "Q14-Replace", "comment": "No", "response_id": "R_4MbPf2p8Q5xLaxy", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["na"]}, "final_labels": []}, "372": {"id": 372, "topic_id": 4, "title": "Q14-Replace", "comment": "Written tutorials pretty much useless at this point", "response_id": "R_5Nx5TzrKZlmWeJP", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials are currently ineffective"], "5": ["Written tutorials are currently ineffective"]}, "final_labels": ["Written tutorials are currently ineffective"]}, "373": {"id": 373, "topic_id": 4, "title": "Q14-Replace", "comment": "Already did", "response_id": "R_5q80Rz0riiYKqE7", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["na"]}, "final_labels": []}, "374": {"id": 374, "topic_id": 4, "title": "Q14-Replace", "comment": "Ai chatbot will write the exact info you need", "response_id": "R_4O3udUI7JjILP0d", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized answers"], "5": ["AI chatbots can provide personalized/customized answers"]}, "final_labels": ["AI chatbots can provide personalized/customized answers"]}, "375": {"id": 375, "topic_id": 4, "title": "Q14-Replace", "comment": "Written tutorials age with time and become outdated", "response_id": "R_7YvwbEKOE1CRWx3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials considered outdated/not being updated frequently"], "5": ["Written tutorials considered outdated/not being updated frequently"]}, "final_labels": ["Written tutorials considered outdated/not being updated frequently"]}, "376": {"id": 376, "topic_id": 4, "title": "Q14-Replace", "comment": "Because AI summarizes the information I need", "response_id": "R_77BcXhpD8QdN7f0", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide concise/summarized answers/info"], "5": ["AI Chatbots provide concise/summarized answers/info"]}, "final_labels": ["AI Chatbots provide concise/summarized answers/info"]}, "377": {"id": 377, "topic_id": 4, "title": "Q14-Replace", "comment": ".", "response_id": "R_8qh1gIf3D7sgkuZ", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "378": {"id": 378, "topic_id": 4, "title": "Q14-Replace", "comment": "Written tutorials will be easy to be replaced, but students will not learn enough and improved in writing", "response_id": "R_4wSJYbE2fFmE72F", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["being straightforward by AI chatbots"]}, "final_labels": []}, "379": {"id": 379, "topic_id": 4, "title": "Q14-Replace", "comment": "AI can be written sometimes better than humans", "response_id": "R_4knfHxyRsw1iYII", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"], "5": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "final_labels": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "380": {"id": 380, "topic_id": 4, "title": "Q14-Replace", "comment": "Comparing written to written, I believe that chatbots will replace written tutorials.", "response_id": "R_1aMbRsHtDcZL8lP", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["Similar explanation style in written tutorials and AI chatbots"], "5": ["Chatbots as the Future Replacement for Written Tutorials"]}, "final_labels": []}, "381": {"id": 381, "topic_id": 4, "title": "Q14-Replace", "comment": "it's the same, but chatbots are more understandable.", "response_id": "R_44woLBOwPlTpTa6", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"], "5": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "final_labels": ["AI chatbots provide step-by-step/better/relevant/further/detailed explanations/answers"]}, "382": {"id": 382, "topic_id": 5, "title": "Q14-Complement", "comment": "AI can't give you a written answer that can also be modified and written different, but it can provide different examples given different parameters of discussion.", "response_id": "R_2WNKDAzNddej2I6", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide additional examples/code snippets/info"], "5": ["AI chatbots can provide additional examples/code snippets/info"]}, "final_labels": ["AI chatbots can provide additional examples/code snippets/info"]}, "383": {"id": 383, "topic_id": 5, "title": "Q14-Complement", "comment": "I can submit part of tutorial I need to chat bot then ask it to answer me based on the knowledge it acquired from the specific peice of information", "response_id": "R_1PRFbqP3ue2G6Vo", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify written tutorials"], "5": ["AI chatbots can clarify written tutorials"]}, "final_labels": ["AI chatbots can clarify written tutorials"]}, "384": {"id": 384, "topic_id": 5, "title": "Q14-Complement", "comment": "Same as above", "response_id": "R_8fdTxWTHhsVnvZD", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "385": {"id": 385, "topic_id": 5, "title": "Q14-Complement", "comment": "It depends on the usage (or the abuse) of generative AI in assisting writing tutorials. AI can generate good examples, code snippets, and other aiding matrials. But I still feel that AI is not yet good at conveying an idea or a concept in clear way. Also generating accurate charts / graphs can be challenging using AI tools.", "response_id": "R_11i5vptCkng1jV1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide additional examples/code snippets/info", "AI chatbots can assist in writing tutorials", "Written tutorials are more clear/better in explanations", "Challenges in generating accurate charts/graphs with AI chatbots"], "5": ["Challenges in generating accurate charts/graphs with AI chatbots", "Written tutorials are more clear/better in explanations"]}, "final_labels": ["Challenges in generating accurate charts/graphs with AI chatbots", "Written tutorials are more clear/better in explanations", "AI chatbots can provide additional examples/code snippets/info", "AI chatbots can assist in writing tutorials"]}, "386": {"id": 386, "topic_id": 5, "title": "Q14-Complement", "comment": "Similar reason as above.", "response_id": "R_24cTRzPAhTldE9O", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "387": {"id": 387, "topic_id": 5, "title": "Q14-Complement", "comment": "AI chatbots give dumb answers most of the time", "response_id": "R_2ExSrMGbAJ0R7DD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots often provide unsatisfactory responses/answers"], "5": ["AI chatbots often provide unsatisfactory responses/answers"]}, "final_labels": ["AI chatbots often provide unsatisfactory responses/answers"]}, "388": {"id": 388, "topic_id": 5, "title": "Q14-Complement", "comment": "A written tutorial will more likely to give a complete knowledge of the topic and be verified by someone at least. While the AI chatbots are being trained on the data from the internet(which is what I believe) can be inaccurate. So having a reliable source to double-check against the AI chatbot will comfort the developers when the AI chatbot can give a developer insight to more specific parts which going through the whole tutorial might be time consuming.", "response_id": "R_2zpdQ2CWTcr2bTI", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials are reliable", "Written tutorials offer comprehensive topic knowledge/learning experience", "AI chatbots provide specific insights/answers", "AI chatbots are faster", "AI chatbots are not reliable/accurate/consistent"], "5": ["Written tutorials are reliable", "Written tutorials offer comprehensive topic knowledge/learning experience", "AI chatbots are not reliable/accurate/consistent", "AI chatbots are faster", "Combining both tools enhances reliability", "AI chatbots provide specific insights/answers"]}, "final_labels": ["Written tutorials are reliable", "Written tutorials offer comprehensive topic knowledge/learning experience", "AI chatbots are faster", "Combining both tools enhances reliability", "AI chatbots provide specific insights/answers", "AI chatbots are not reliable/accurate/consistent"]}, "389": {"id": 389, "topic_id": 5, "title": "Q14-Complement", "comment": "Both mediums, has the capability to learn a programming related topics. We can learn in depth knowledge from chatbots and even from video tutorials as well.", "response_id": "R_2awoVvYW22ZbqKZ", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["Both mediums support programming education", "AI chatbots can offer in-depth knowledge"], "5": ["providing  auditory learning experience by video tutorials", "providing a visual learning experience by video tutorials", "Both mediums support programming education", "AI chatbots can offer in-depth knowledge"]}, "final_labels": []}, "390": {"id": 390, "topic_id": 5, "title": "Q14-Complement", "comment": "AI chatbots is one source of written tutorials, not everyone will go to AI chatbots for it.", "response_id": "R_2vjkpzsyHtTF6D2", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots as one of multiple sources for written tutorials"], "5": ["AI chatbots as one of multiple sources for written tutorials"]}, "final_labels": ["AI chatbots as one of multiple sources for written tutorials"]}, "391": {"id": 391, "topic_id": 5, "title": "Q14-Complement", "comment": "written tutorials provided by humans help a lot in programming-related topics if that gets a boost of AI it helps us visualize the problem or better and in better ways we can learn.", "response_id": "R_XpI8uKCthDhGBKF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can enhance learning"], "5": ["AI chatbots can enhance learning"]}, "final_labels": ["AI chatbots can enhance learning"]}, "392": {"id": 392, "topic_id": 5, "title": "Q14-Complement", "comment": "ChatGPT and other AI chatbots are expected to enhance written tutorials rather than take their place as a learning resource for programming-related subjects. Each resource has a benefit, and both can be combined to meet a variety of educational needs. The decision between written tutorials and chatbots is influenced by the student's learning style, the subject's level of complexity, and the requirement for current information and interaction.", "response_id": "R_1GK98CINuaMDhUt", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Both resources can be useful in different scenarios"], "5": ["Both resources can be useful in different scenarios"]}, "final_labels": ["Both resources can be useful in different scenarios"]}, "393": {"id": 393, "topic_id": 5, "title": "Q14-Complement", "comment": "I think AI chatbots will complement written tutorials because typically a written tutorial is not published unless the author of the tutorial knows that it works 100% and others have proven this as well while an AI chatbot is coming up with the solution on its own and depending on the subject, there is a good chance it made a mistake somewhere. Also, a written tutorial may have pictures to show you things.", "response_id": "R_2w14LA0gzv7Oakk", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials are reliable", "Written tutorials can include figures/pictures"], "5": ["Written tutorials are reliable", "Written tutorials can include figures/pictures"]}, "final_labels": ["Written tutorials are reliable", "Written tutorials can include figures/pictures"]}, "394": {"id": 394, "topic_id": 5, "title": "Q14-Complement", "comment": "If the written tutorial is confusing, pasting the confusing part into the chatbot will help clarification", "response_id": "R_1OQ5sSx3gzcVkrs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify written tutorials"], "5": ["AI chatbots can clarify written tutorials"]}, "final_labels": ["AI chatbots can clarify written tutorials"]}, "395": {"id": 395, "topic_id": 5, "title": "Q14-Complement", "comment": "Same as before. Human created resources are able to better know what flow of explanation would best suit the person looking for the information", "response_id": "R_3oRqXr9dnRzL5wA", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials are more clear/better in explanations"], "5": ["Written tutorials are more clear/better in explanations"]}, "final_labels": ["Written tutorials are more clear/better in explanations"]}, "396": {"id": 396, "topic_id": 5, "title": "Q14-Complement", "comment": "AI chatbots trained on a language's documentation and plenty of code are already pretty good at relatively complex or highly specific questions. They could be used to complement written tutorials by allowing user to ask questions about specific subjects that the tutorial might have not addressed.", "response_id": "R_2zhBayNSPHk0SvZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can fill knowledge gaps in written tutorials", "AI chatbots provide specific insights/answers"], "5": ["AI chatbots can fill knowledge gaps in written tutorials", "AI chatbots provide specific insights/answers"]}, "final_labels": ["AI chatbots can fill knowledge gaps in written tutorials", "AI chatbots provide specific insights/answers"]}, "397": {"id": 397, "topic_id": 5, "title": "Q14-Complement", "comment": "When compared to writing tutorials AI chatbots are more effective in giving the output for our questions but the written tutorials cannot.", "response_id": "R_xAiKm0feBtoE5Y5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide specific insights/answers"], "5": ["AI chatbots provide specific insights/answers"]}, "final_labels": ["AI chatbots provide specific insights/answers"]}, "398": {"id": 398, "topic_id": 5, "title": "Q14-Complement", "comment": "Once again, chatbots are verbose, and can be harder to parse despite their tailored responses. Additionally, they can't provide a visual reference or share experience solving the actual, practical problem in the way a written reference (e.g. blogpost/QnA) can.", "response_id": "R_1jxnMHJcPv0DIM5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Lack of visual references/charts/graphs in AI chatbots responses", "Lack of practical problem-solving experiences in AI chatbots", "AI chatbots are verbose", "AI chatbots can provide personalized/customized answers"], "5": ["Lack of visual references/charts/graphs in AI chatbots responses", "AI chatbots can provide personalized/customized answers", "Lack of practical problem-solving experiences in AI chatbots", "AI chatbots are verbose"]}, "final_labels": ["AI chatbots are verbose", "Lack of visual references/charts/graphs in AI chatbots responses", "AI chatbots can provide personalized/customized answers", "Lack of practical problem-solving experiences in AI chatbots"]}, "399": {"id": 399, "topic_id": 5, "title": "Q14-Complement", "comment": "Because ChatGPT will provide us faster information compared to written tutorials and it has more data to research from.", "response_id": "R_wRe6jBEALg6tEI1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are faster", "Broader data/info access with AI chatbots"], "5": ["AI chatbots are faster", "Broader data/info access with AI chatbots"]}, "final_labels": ["AI chatbots are faster", "Broader data/info access with AI chatbots"]}, "400": {"id": 400, "topic_id": 5, "title": "Q14-Complement", "comment": ".", "response_id": "R_2rH0l86b6z3VGkY", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "401": {"id": 401, "topic_id": 5, "title": "Q14-Complement", "comment": "I think that written tutorials will still have a place, especially for cataloging large amounts of information together, such as in sites like wikis.", "response_id": "R_31yYsl9bsQkb3Bj", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials offer comprehensive topic knowledge/learning experience"], "5": ["Written tutorials offer comprehensive topic knowledge/learning experience"]}, "final_labels": ["Written tutorials offer comprehensive topic knowledge/learning experience"]}, "402": {"id": 402, "topic_id": 5, "title": "Q14-Complement", "comment": "While I don't necessarily believe written tutorials will become obsolete, I do believe AI Chatbots do a better job at breaking down complex topics. While AI Chatbots can serve as a great learning resource, I find that they are not always consistent in the information they provide, and can sometimes yield incorrect results.", "response_id": "R_2BgHQAdBf20YaVW", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are more clear/better in explanations", "AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots are more clear/better in explanations"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots are more clear/better in explanations"]}, "403": {"id": 403, "topic_id": 5, "title": "Q14-Complement", "comment": "I don\u2019t think the AI is good enough yet to solve all larger problems.", "response_id": "R_3rTgsePGSeMANlV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Challenges in solving large problems with AI chatbots"], "5": ["Challenges in solving large problems with AI chatbots"]}, "final_labels": ["Challenges in solving large problems with AI chatbots"]}, "404": {"id": 404, "topic_id": 5, "title": "Q14-Complement", "comment": "ai is not 100% accurate, so utilizing written tutorials and then having ai fill in any gaps of knowledge will complement them.", "response_id": "R_3G1yYnFHS9ql2ss", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots can fill knowledge gaps in written tutorials"], "5": ["AI chatbots can fill knowledge gaps in written tutorials"]}, "final_labels": ["AI chatbots can fill knowledge gaps in written tutorials", "AI chatbots are not reliable/accurate/consistent"]}, "405": {"id": 405, "topic_id": 5, "title": "Q14-Complement", "comment": "Yes I feel chatGPT AI's can complement written tutorials because it can help to do assignments.", "response_id": "R_2wGKxS5BJMNWSHe", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can help with the task at hand"], "5": ["AI chatbots can help with the task at hand"]}, "final_labels": ["AI chatbots can help with the task at hand"]}, "406": {"id": 406, "topic_id": 5, "title": "Q14-Complement", "comment": "I believe that its good to retain a human component to check ai generated learning content against.", "response_id": "R_3h6odOj0v6tXJLO", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI-generated content requires human verification"], "5": ["AI-generated content requires human verification"]}, "final_labels": ["AI-generated content requires human verification"]}, "407": {"id": 407, "topic_id": 5, "title": "Q14-Complement", "comment": "Similar to video tutorials, I would still want to be able to access the complete written tutorial.", "response_id": "R_BQje8pCWNttoNoZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for access to complete written tutorials"], "5": ["Preference for access to complete written tutorials"]}, "final_labels": ["Preference for access to complete written tutorials"]}, "408": {"id": 408, "topic_id": 5, "title": "Q14-Complement", "comment": "The reasoning for this question is the same as the previous one. The ability to smoothly communicate complex advice through colorful figurative language is one that is not available to AI bots but available to the person that wrote that tutorial. Therefore, they will always be better at teaching someone to understand a complicated idea.", "response_id": "R_DHKE82gEogimwPT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials are more clear/better in explanations"], "5": ["Written tutorials are more clear/better in explanations"]}, "final_labels": ["Written tutorials are more clear/better in explanations"]}, "409": {"id": 409, "topic_id": 5, "title": "Q14-Complement", "comment": "I found some of the wrong answers in ChatGpt. And to verify whether chatgpt is giving correct answers, I need some resource(written tutorial) to verify right?", "response_id": "R_3fiNb6zWdR9PVQQ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI-generated content requires human verification"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI-generated content requires human verification"]}, "final_labels": ["AI-generated content requires human verification", "AI chatbots are not reliable/accurate/consistent"]}, "410": {"id": 410, "topic_id": 5, "title": "Q14-Complement", "comment": "Same reasoning as above.", "response_id": "R_2tnyQ14tmO2h1l7", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["NA"]}, "final_labels": []}, "411": {"id": 411, "topic_id": 5, "title": "Q14-Complement", "comment": "Again, I think being written by a human provides a huge advantage. They've been in our shoes, and I don't think machine learning is at the point yet where it can correctly help with all programming-related topics. There are always experts that exist in each topic. Chatbots can use to supplement the written material.", "response_id": "R_UzRPsl6DrU6GGv7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Human perspective advantage in written tutorials", "AI chatbots are not reliable/accurate/consistent"], "5": ["Human perspective advantage in written tutorials"]}, "final_labels": ["Human perspective advantage in written tutorials", "AI chatbots are not reliable/accurate/consistent"]}, "412": {"id": 412, "topic_id": 5, "title": "Q14-Complement", "comment": "AI is decent at explaining overall general topics, but might not be great at the specifics that some tutorials get into.", "response_id": "R_XuEVHVBd8v51DNv", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are good at explaining overall general topics", "Written tutorials are good at explaining specific topics"], "5": ["AI chatbots are good at explaining overall general topics", "Written tutorials are good at explaining specific topics"]}, "final_labels": ["AI chatbots are good at explaining overall general topics", "Written tutorials are good at explaining specific topics"]}, "413": {"id": 413, "topic_id": 5, "title": "Q14-Complement", "comment": "Because the resourse of AI it's not focus on same resource of tutorials", "response_id": "R_3dX0fi4sLII3PiH", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Both resources can be useful in different scenarios"], "5": ["Both resources can be useful in different scenarios"]}, "final_labels": ["Both resources can be useful in different scenarios"]}, "414": {"id": 414, "topic_id": 5, "title": "Q14-Complement", "comment": "Written tutorials need to be extremely thorough and have absolutely no errors and I don't think AI chatbots are at that level yet", "response_id": "R_2SvmJx1woxo86QB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials offer comprehensive topic knowledge/learning experience", "Written tutorials are reliable"], "5": ["Written tutorials are reliable", "Written tutorials offer comprehensive topic knowledge/learning experience"]}, "final_labels": ["Written tutorials offer comprehensive topic knowledge/learning experience", "Written tutorials are reliable"]}, "415": {"id": 415, "topic_id": 5, "title": "Q14-Complement", "comment": "While AI chatbots will provide a solution to a problem quicker, written documentation offers a better understanding of the problem to the reader.", "response_id": "R_2Ymteq20Q8UvtmO", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are faster", "Written tutorials are more clear/better in explanations"], "5": ["AI chatbots are faster", "Written tutorials are more clear/better in explanations"]}, "final_labels": ["AI chatbots are faster", "Written tutorials are more clear/better in explanations"]}, "416": {"id": 416, "topic_id": 5, "title": "Q14-Complement", "comment": "No person or computer knows about a product as much as the creator of that product does. Written tutorials are usually well documented and detailed. People also tend to update/add on the tutorials so I think that\u2019s enough.", "response_id": "R_2Ya1RCTXHTghfoC", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials are more clear/better in explanations", "Written tutorials tend to be regularly updated and expanded"], "5": ["Written tutorials are more clear/better in explanations"]}, "final_labels": ["Written tutorials are more clear/better in explanations", "Written tutorials tend to be regularly updated and expanded"]}, "417": {"id": 417, "topic_id": 5, "title": "Q14-Complement", "comment": "For the same reason as above. ChatGPT works better as a complement to written tutorials. Unless the information given by ChatGPT has better accuracy in the future it may replace written tutorials.", "response_id": "R_3Howth2U80l5ObO", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Future improvements in AI chatbots could lead to replacement"], "5": ["Future improvements in AI chatbots could lead to replacement"]}, "final_labels": ["Future improvements in AI chatbots could lead to replacement"]}, "418": {"id": 418, "topic_id": 5, "title": "Q14-Complement", "comment": "Same reason. Written tutorials often come with examples and solutions to niche issues that the learner may find beneficial.", "response_id": "R_3qK944MWUasHftb", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials are good at explaining specific topics"], "5": ["Written tutorials are good at explaining specific topics"]}, "final_labels": ["Written tutorials are good at explaining specific topics"]}, "419": {"id": 419, "topic_id": 5, "title": "Q14-Complement", "comment": "Chat gpt can be used to expand ideas and even offer examples.", "response_id": "R_3DdwfABqqLkeZOa", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide additional examples/code snippets/info"], "5": ["AI chatbots can provide additional examples/code snippets/info"]}, "final_labels": ["AI chatbots can provide additional examples/code snippets/info"]}, "420": {"id": 420, "topic_id": 5, "title": "Q14-Complement", "comment": "Written tutorials can provide a more in-depth explanation of programming concepts which AI Chatbots cannot provide.", "response_id": "R_1otoSqbX1YX11Dr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials can provide in-depth explanation"], "5": ["Written tutorials can provide in-depth explanation"]}, "final_labels": ["Written tutorials can provide in-depth explanation"]}, "421": {"id": 421, "topic_id": 5, "title": "Q14-Complement", "comment": "Same reasoning for the above", "response_id": "R_1gLr31KAX6x6pes", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["Na"]}, "final_labels": []}, "422": {"id": 422, "topic_id": 5, "title": "Q14-Complement", "comment": "Similar to above, they can are a tool rather than a replacement.", "response_id": "R_1Xk5qSChSQMswP7", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["AI chatbots aid in learning"], "5": ["AI as a Tool, Not a Replacement"]}, "final_labels": []}, "423": {"id": 423, "topic_id": 5, "title": "Q14-Complement", "comment": "Again, written tutorials stay the same and chatbot answers change. Written tutorials give a guide on how to program a specific thing. If you cannot find a written tutorial on it, chatbots can complement your learning.", "response_id": "R_27jsgpKaRVQxgNc", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials are good at explaining specific topics", "AI chatbots can fill knowledge gaps in written tutorials"], "5": ["AI chatbots can fill knowledge gaps in written tutorials", "Written tutorials are reliable"]}, "final_labels": ["AI chatbots can fill knowledge gaps in written tutorials", "Written tutorials are good at explaining specific topics", "Written tutorials are reliable"]}, "424": {"id": 424, "topic_id": 5, "title": "Q14-Complement", "comment": "If its reliability issues can be addressed, chatbots could help provide information about specific information that a written tutorial may explain poorly or not at all.", "response_id": "R_1LuF69BhNCOAldF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify written tutorials", "AI chatbots can fill knowledge gaps in written tutorials", "AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots can fill knowledge gaps in written tutorials", "AI chatbots can clarify written tutorials"]}, "final_labels": ["AI chatbots can fill knowledge gaps in written tutorials", "AI chatbots can clarify written tutorials", "AI chatbots are not reliable/accurate/consistent"]}, "425": {"id": 425, "topic_id": 5, "title": "Q14-Complement", "comment": "I said complement but I feel like it's complement with a heavy lean towards replace, as I think that there will always be specification depending on your environment for these programming-related topics that AI chatbots will not know, or be able to help with. This can include specific formatting techniques that your teacher would like you to use for a project.", "response_id": "R_V4LA7nbhFkn29QB", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["Written tutorials are good at explaining specific topics"], "5": ["leaning towards replacing them by AI chatbots"]}, "final_labels": []}, "426": {"id": 426, "topic_id": 5, "title": "Q14-Complement", "comment": "same as the previous answer, we can't always get correct explanation", "response_id": "R_24jZ5eyDG7a6tFs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "427": {"id": 427, "topic_id": 5, "title": "Q14-Complement", "comment": "I think while A.I is certainly capable of conveying the necessary information, people will still prefer a human lead demonstration when watching video tutorials", "response_id": "R_3GBS0y4QkH64cl1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for human explanations"], "5": ["Preference for human explanations"]}, "final_labels": ["Preference for human explanations"]}, "428": {"id": 428, "topic_id": 5, "title": "Q14-Complement", "comment": "I don\u2019t trust the output of chatbots for correctness. I suspect that it will still be used because it is convincing enough for people.", "response_id": "R_ApuRLTLkmIO7Kk9", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots generate convincing responses despite accuracy concerns"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots generate convincing responses despite accuracy concerns"]}, "429": {"id": 429, "topic_id": 5, "title": "Q14-Complement", "comment": "I feel that ChatGPT can be a complement to video tutorials. Because video tutorials are more efficient than the ChatGPT written theory.", "response_id": "R_1dFSWA1exeebOmZ", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["providing additional written  theory by AI chatbots", "providing additional written explanation by AI chatbots"]}, "final_labels": []}, "430": {"id": 430, "topic_id": 5, "title": "Q14-Complement", "comment": "You can ask something specific about something mentioned in the written tutorial to be explained more in depth", "response_id": "R_2ckEICIFFsjzPky", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify written tutorials"], "5": ["AI chatbots can clarify written tutorials"]}, "final_labels": ["AI chatbots can clarify written tutorials"]}, "431": {"id": 431, "topic_id": 5, "title": "Q14-Complement", "comment": "I feel that chatGPT provides answers that are almost on par with written solutions.", "response_id": "R_2TpHrUGR9ts1ccd", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide nearly equivalent answers to written solutions"], "5": ["AI chatbots provide nearly equivalent answers to written solutions"]}, "final_labels": ["AI chatbots provide nearly equivalent answers to written solutions"]}, "432": {"id": 432, "topic_id": 5, "title": "Q14-Complement", "comment": "Written tutorials can be very comprehensive and informative, but they can also be dry and difficult to read. AI chatbots, on the other hand, can provide a more interactive and engaging learning experience. They can answer your questions in real time, and they can even generate code for you based on your instructions.", "response_id": "R_31KPkoZMn33JIa4", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide interactive learning", "AI chatbots can provide personalized/customized answers", "Written tutorials offer comprehensive topic knowledge/learning experience", "AI chatbots are faster"], "5": ["AI chatbots are faster", "AI chatbots can provide personalized/customized answers", "Written tutorials offer comprehensive topic knowledge/learning experience", "AI chatbots provide interactive learning"]}, "final_labels": ["AI chatbots provide interactive learning", "Written tutorials offer comprehensive topic knowledge/learning experience", "AI chatbots can provide personalized/customized answers", "AI chatbots are faster"]}, "433": {"id": 433, "topic_id": 5, "title": "Q14-Complement", "comment": "AI explanation can be too technical for a new learner.", "response_id": "R_3lr8D0rS56RphzT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may provide complex explanations for beginners"], "5": ["AI chatbots may provide complex explanations for beginners"]}, "final_labels": ["AI chatbots may provide complex explanations for beginners"]}, "434": {"id": 434, "topic_id": 5, "title": "Q14-Complement", "comment": "written tutorials have more specific information", "response_id": "R_1hR2dbEqDJYQrZo", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials are more specific"], "5": ["Written tutorials are more specific"]}, "final_labels": ["Written tutorials are more specific"]}, "435": {"id": 435, "topic_id": 5, "title": "Q14-Complement", "comment": "People still need to read the given material before turning to AI for assistance. AI can go further into explaining concepts that given written tutorials cannot elaborate on.", "response_id": "R_3h5RyTfAlalVtlc", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can go further and elaborate concepts on written tutorials"], "5": ["AI chatbots can go further and elaborate concepts on written tutorials"]}, "final_labels": ["AI chatbots can go further and elaborate concepts on written tutorials"]}, "436": {"id": 436, "topic_id": 5, "title": "Q14-Complement", "comment": "An AI chatbot could be wrong and it is limited in explanations depending on how the user learns best.", "response_id": "R_2qeqdKBXFak0mgT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "437": {"id": 437, "topic_id": 5, "title": "Q14-Complement", "comment": "To learn something I need to start at somewhere, with chatbots, I don't know what to ask", "response_id": "R_0e2iXU9W3Cn7tQZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Difficulty in knowing what questions to ask AI chatbots for learning"], "5": ["Difficulty in knowing what questions to ask AI chatbots for learning"]}, "final_labels": ["Difficulty in knowing what questions to ask AI chatbots for learning"]}, "438": {"id": 438, "topic_id": 5, "title": "Q14-Complement", "comment": "There will still be written tutorials, they will not become obsolete.", "response_id": "R_ReNYgcRWpkQN7EZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials will persist and not become obsolete"], "5": ["Written tutorials will persist and not become obsolete"]}, "final_labels": ["Written tutorials will persist and not become obsolete"]}, "439": {"id": 439, "topic_id": 5, "title": "Q14-Complement", "comment": "some people still like to read textbooks or manuals so i don\u2019t see AI fully replacing written tutorials", "response_id": "R_3EWkjPlbx23Hocj", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for access to complete written tutorials"], "5": ["Preference for access to complete written tutorials"]}, "final_labels": ["Preference for access to complete written tutorials"]}, "440": {"id": 440, "topic_id": 5, "title": "Q14-Complement", "comment": "same as above.", "response_id": "R_2usKWKFn65crWm6", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "441": {"id": 441, "topic_id": 5, "title": "Q14-Complement", "comment": "As I have observed AI was not able to compliment in all the cases and its not correct a few times. But it might in the future", "response_id": "R_3JaP6ZTZjxlek54", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "Future improvements in AI chatbots could lead to replacement"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "Future improvements in AI chatbots could lead to replacement"]}, "442": {"id": 442, "topic_id": 5, "title": "Q14-Complement", "comment": "Written tutorials provide a more structured and comprehensive learning experience. They can explain concepts in detail and provide examples of how they are used. However, written tutorials can be time-consuming to read and may not be as engaging as interacting with an AI chatbot.", "response_id": "R_2X54EWTMtvD4gf0", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials offer comprehensive topic knowledge/learning experience"], "5": ["Written tutorials provide structured learning"]}, "final_labels": ["Written tutorials offer comprehensive topic knowledge/learning experience", "Written tutorials provide structured learning"]}, "443": {"id": 443, "topic_id": 5, "title": "Q14-Complement", "comment": "Compliment beacuse Written tutorials will be a big resource for programming", "response_id": "R_p5J7fk8ohpOkaE9", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials will remain a significant/beneficial resource for programming/learning"], "5": ["Written tutorials will remain a significant/beneficial resource for programming/learning"]}, "final_labels": ["Written tutorials will remain a significant/beneficial resource for programming/learning"]}, "444": {"id": 444, "topic_id": 5, "title": "Q14-Complement", "comment": "Ai are still dumbs which they often give wrong answer or outdated, not probably configured", "response_id": "R_XBbnGXGqTNz7OFP", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots often provide unsatisfactory responses/answers", "AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots provide outdated answers/info"]}, "final_labels": ["AI chatbots often provide unsatisfactory responses/answers", "AI chatbots are not reliable/accurate/consistent", "AI chatbots provide outdated answers/info"]}, "445": {"id": 445, "topic_id": 5, "title": "Q14-Complement", "comment": "written tutorials and blogs go into extreme detail when explaining a new concept as opposed to chatGPT that answers to the point", "response_id": "R_XNAYDtvnvg9GPSx", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials are more clear/better in explanations"], "5": ["Written tutorials are more clear/better in explanations", "AI chatbots can provide direct answers"]}, "final_labels": ["Written tutorials are more clear/better in explanations", "AI chatbots can provide direct answers"]}, "446": {"id": 446, "topic_id": 5, "title": "Q14-Complement", "comment": "Since chatGPT can pull from written tutorials i feel like they will pair together.", "response_id": "R_2rUCEofpPmMdMu2", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide answers from/with different sources"], "5": ["AI chatbots provide answers from/with different sources"]}, "final_labels": ["AI chatbots provide answers from/with different sources"]}, "447": {"id": 447, "topic_id": 5, "title": "Q14-Complement", "comment": "there might be question not answered that ai chatbots could help to answer.", "response_id": "R_9H7XjlBY78ZT4Yh", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can fill knowledge gaps in written tutorials"], "5": ["AI chatbots can fill knowledge gaps in written tutorials"]}, "final_labels": ["AI chatbots can fill knowledge gaps in written tutorials"]}, "448": {"id": 448, "topic_id": 5, "title": "Q14-Complement", "comment": "AI chatbots and written tutorials can work hand in hand to provide a well-rounded learning experience. The choice between them depends on the learner's preferences, objectives, and the specific topic being studied. As technology continues to advance, we may see greater integration of AI chatbots within written tutorials or other learning resources to offer a more personalized and effective learning experience.", "response_id": "R_31o9BttsiGFNL8X", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized learning/answers", "Choice between them depends on learner preferences/objectives/topic", "Combining both tools enhances learning"], "5": ["Combining both tools enhances learning"]}, "final_labels": ["Combining both tools enhances learning", "AI chatbots can provide personalized learning/answers", "Choice between them depends on learner preferences/objectives/topic"]}, "449": {"id": 449, "topic_id": 5, "title": "Q14-Complement", "comment": "Once again Written tutorials are well designed steps to learn while AI responses shoot out as much info as possible.", "response_id": "R_0pJXxTZOPl6C74t", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials are more clear/better in explanations", "Broader data/info access with AI chatbots"], "5": ["Broader data/info access with AI chatbots"]}, "final_labels": ["Broader data/info access with AI chatbots", "Written tutorials are more clear/better in explanations"]}, "450": {"id": 450, "topic_id": 5, "title": "Q14-Complement", "comment": "Same response as above. AI has an advantage to tailor the response.", "response_id": "R_20SDJ6aLW66XM8a", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized answers"], "5": ["AI chatbots can provide personalized/customized answers"]}, "final_labels": ["AI chatbots can provide personalized/customized answers"]}, "451": {"id": 451, "topic_id": 5, "title": "Q14-Complement", "comment": "AI would be better for expanding on certain topics, with the information of the article one is being directed from as context for the AI.", "response_id": "R_3j0wB17xvjJHH7m", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide additional examples/code snippets/info"], "5": ["AI chatbots can provide additional examples/code snippets/info"]}, "final_labels": ["AI chatbots can provide additional examples/code snippets/info"]}, "452": {"id": 452, "topic_id": 5, "title": "Q14-Complement", "comment": "I think that written tutorials are still better to introduce a topic since they are written by humans that understand better how to teach new material and these websites also contain other media resources such as images that are not available in ai chatbots", "response_id": "R_03p5FaTjTGzxV61", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Human superiority in explanations", "Lack of visual references/charts/graphs in AI chatbots responses"], "5": ["Human superiority in explanations"]}, "final_labels": ["Human superiority in explanations", "Lack of visual references/charts/graphs in AI chatbots responses"]}, "453": {"id": 453, "topic_id": 5, "title": "Q14-Complement", "comment": "Same reason as above.", "response_id": "R_3NVYMBjpJNg7ryD", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "454": {"id": 454, "topic_id": 5, "title": "Q14-Complement", "comment": "They can be utlized for better understanding .", "response_id": "R_1rxNfWogx61kgPx", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can enhance learning"], "5": ["AI chatbots can enhance learning"]}, "final_labels": ["AI chatbots can enhance learning"]}, "455": {"id": 455, "topic_id": 5, "title": "Q14-Complement", "comment": "What I see more likely is that chatGPT can be used in order to better format a written tutorial rather than replacing it.", "response_id": "R_2YlcbS3wHk1JkMt", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify written tutorials"], "5": ["AI chatbots can clarify written tutorials"]}, "final_labels": ["AI chatbots can clarify written tutorials"]}, "456": {"id": 456, "topic_id": 5, "title": "Q14-Complement", "comment": "Once again, AI chatbots rely on existing human input to base their output on. I don't ever see them completely replacing human written tutorials.", "response_id": "R_25Ygt8nl5Zh4alj", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots rely on human input for their output"], "5": ["AI chatbots rely on human input for their output"]}, "final_labels": ["AI chatbots rely on human input for their output"]}, "457": {"id": 457, "topic_id": 5, "title": "Q14-Complement", "comment": "Same reasoning as above.", "response_id": "R_0xhTrshZ5nLMLuN", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "458": {"id": 458, "topic_id": 5, "title": "Q14-Complement", "comment": "Because it summarizes and help deepen understanding in specific sections", "response_id": "R_xFQf1427b4gJIHf", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify written tutorials", "AI Chatbots can summarize written tutorials"], "5": ["AI chatbots can clarify written tutorials", "AI Chatbots can summarize written tutorials"]}, "final_labels": ["AI chatbots can clarify written tutorials", "AI Chatbots can summarize written tutorials"]}, "459": {"id": 459, "topic_id": 5, "title": "Q14-Complement", "comment": "ChatGPT is a good aid but it doesn't replace a full solution", "response_id": "R_3Du5KaMwadEY7Qg", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots aid in learning"], "5": ["AI chatbots aid in learning"]}, "final_labels": ["AI chatbots aid in learning"]}, "460": {"id": 460, "topic_id": 5, "title": "Q14-Complement", "comment": "Same as above", "response_id": "R_2YeP0oKxqWoe2x6", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "461": {"id": 461, "topic_id": 5, "title": "Q14-Complement", "comment": "Chatgpt is not accurate and hence to be more accurate written tutorials are sometimes better", "response_id": "R_VLrhqGB4Jt1ME6Z", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "462": {"id": 462, "topic_id": 5, "title": "Q14-Complement", "comment": "I think that written tutorials are still very beneficial to my learning.", "response_id": "R_2TLwd7AH6VqSm7r", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials will remain a significant/beneficial resource for programming/learning"], "5": ["Written tutorials will remain a significant/beneficial resource for programming/learning"]}, "final_labels": ["Written tutorials will remain a significant/beneficial resource for programming/learning"]}, "463": {"id": 463, "topic_id": 5, "title": "Q14-Complement", "comment": "I still think the human component will always exist, especially in video tutorials.", "response_id": "R_0eJKqiiapDIo2l3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Human component remains important"], "5": ["Human component remains important"]}, "final_labels": ["Human component remains important"]}, "464": {"id": 464, "topic_id": 5, "title": "Q14-Complement", "comment": "same reason as prior", "response_id": "R_3PhI86yVHwTEdOZ", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "465": {"id": 465, "topic_id": 5, "title": "Q14-Complement", "comment": "In written tutorials, we can find complete details", "response_id": "R_2XjGIaTpfPVRWfU", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials offer comprehensive topic knowledge/learning experience"], "5": ["Written tutorials offer comprehensive topic knowledge/learning experience"]}, "final_labels": ["Written tutorials offer comprehensive topic knowledge/learning experience"]}, "466": {"id": 466, "topic_id": 5, "title": "Q14-Complement", "comment": "same as above", "response_id": "R_1NyTlcpwvDXvXuJ", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "467": {"id": 467, "topic_id": 5, "title": "Q14-Complement", "comment": "Sometimes human explanations are better.", "response_id": "R_3IS2dBBXXnVLIQZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Human superiority in explanations"], "5": ["Human superiority in explanations"]}, "final_labels": ["Human superiority in explanations"]}, "468": {"id": 468, "topic_id": 5, "title": "Q14-Complement", "comment": "as the world is fastening,no citizen has time yo read all the stuff,simply go with chatgpt", "response_id": "R_3dGhFtS4SDTQfzq", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are faster"], "5": ["AI chatbots are faster"]}, "final_labels": ["AI chatbots are faster", "Replace"]}, "469": {"id": 469, "topic_id": 5, "title": "Q14-Complement", "comment": "AI bots are only a tool of assistance not a replacement.", "response_id": "R_3sA3Oa6CPBO9XeW", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots aid in learning"], "5": ["AI chatbots aid in learning"]}, "final_labels": ["AI chatbots aid in learning"]}, "470": {"id": 470, "topic_id": 5, "title": "Q14-Complement", "comment": "Same as above. Different experience.", "response_id": "R_39Nb6m3sK4Yzl29", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["Written tutorials offer a different experience"], "5": ["NA"]}, "final_labels": ["Written tutorials offer a different experience"]}, "471": {"id": 471, "topic_id": 5, "title": "Q14-Complement", "comment": "AI chat bots can give quick answers and cater to you since you can describe exactly how you want the answer to be given", "response_id": "R_2ttWnCpFURDv2qo", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are faster", "AI chatbots can provide personalized learning/answers"], "5": ["AI chatbots can provide personalized learning/answers"]}, "final_labels": ["AI chatbots are faster", "AI chatbots can provide personalized learning/answers"]}, "472": {"id": 472, "topic_id": 5, "title": "Q14-Complement", "comment": "i strongly feeel", "response_id": "R_2VfDhQV9akGJtxC", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "473": {"id": 473, "topic_id": 5, "title": "Q14-Complement", "comment": "I don't expect it to replace the explanation videos because of the experience of people in clarifying and communicating the information.", "response_id": "R_4S141xeef0FjDIq", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["Preference for human explanations"], "5": ["clarifying  information by video tutorials", "communicating information by video tutorials", "retaining their popularity by video tutorials"]}, "final_labels": []}, "474": {"id": 474, "topic_id": 5, "title": "Q14-Complement", "comment": "It cannot be replaced, but it helps in writing articles.", "response_id": "R_4olzLSXktSLxdN7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can assist in writing tutorials"], "5": ["AI chatbots can assist in writing tutorials"]}, "final_labels": ["AI chatbots can assist in writing tutorials"]}, "475": {"id": 475, "topic_id": 5, "title": "Q14-Complement", "comment": "It will help, not replace.", "response_id": "R_47kZtvTcnQfFOia", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["AI chatbots aid in learning"], "5": ["AI chatbots aid in learning"]}, "final_labels": []}, "476": {"id": 476, "topic_id": 5, "title": "Q14-Complement", "comment": "Written tutorials are written by different people, so the way the idea is represented is always different, and the difference here is required to get the idea from more than one perspective", "response_id": "R_441LGcnL0MKQjzk", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Human perspective advantage in written tutorials"], "5": ["Human perspective advantage in written tutorials"]}, "final_labels": ["Human perspective advantage in written tutorials"]}, "477": {"id": 477, "topic_id": 5, "title": "Q14-Complement", "comment": "Chatgpt is more like an interactive learning not an outlined resource", "response_id": "R_8E42yL2OEIKivl7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide interactive learning"], "5": ["AI chatbots provide interactive learning"]}, "final_labels": ["AI chatbots provide interactive learning"]}, "478": {"id": 478, "topic_id": 5, "title": "Q14-Complement", "comment": "preacticing writting tutorial will help you understand the conspets better, chat bot can be used to further practice the conspets used in the tutorials.", "response_id": "R_2FFlb9lG4iLzxC8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Written tutorials are more clear/better in explanations", "AI chatbots can go further and elaborate concepts on written tutorials"], "5": ["Written tutorials are more clear/better in explanations", "AI chatbots can go further and elaborate concepts on written tutorials"]}, "final_labels": ["AI chatbots can clarify written tutorials", "Written tutorials are more clear/better in explanations", "AI chatbots can go further and elaborate concepts on written tutorials"]}, "479": {"id": 479, "topic_id": 5, "title": "Q14-Complement", "comment": ".", "response_id": "R_42gVFt8QTYUoQnM", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "480": {"id": 480, "topic_id": 6, "title": "Q14-Other", "comment": "The AI chatbot or copilot save the developer time for getting the information, but for beginners they need a full course sessions to understand the basics", "response_id": "R_10oV8SbVxGj64z8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots save time for developers seeking specific information", "Beginners may require comprehensive course sessions to grasp basics effectively"], "5": ["AI chatbots save time for developers seeking specific information", "Beginners may require comprehensive course sessions to grasp basics effectively"]}, "final_labels": ["AI chatbots save time for developers seeking specific information", "Beginners may require comprehensive course sessions to grasp basics effectively"]}, "481": {"id": 481, "topic_id": 6, "title": "Q14-Other", "comment": "I think it will need to be written tutorials regardless of AI.", "response_id": "R_2fJnUFuIx2mdrmZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Necessity of written tutorials despite advances in AI"], "5": ["Necessity of written tutorials despite advances in AI"]}, "final_labels": ["Necessity of written tutorials despite advances in AI"]}, "482": {"id": 482, "topic_id": 6, "title": "Q14-Other", "comment": "chatgpt give the conclusion of answer", "response_id": "R_4qfAZHbCISfbZo7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide a conclusion to answers"], "5": ["AI chatbots can provide a conclusion to answers"]}, "final_labels": ["AI chatbots can provide a conclusion to answers"]}, "483": {"id": 483, "topic_id": 7, "title": "Q15-Replace", "comment": "Yes, because it is easy to get answers through chatgpt and it gives solutions very quick.", "response_id": "R_1kSmjLK6KjVJefS", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions with AI chatbot", "AI Chatbots are faster"], "5": ["Easy access to answers/solutions with AI chatbot", "AI Chatbots are faster"]}, "final_labels": ["Easy access to answers/solutions with AI chatbot", "AI Chatbots are faster"]}, "484": {"id": 484, "topic_id": 7, "title": "Q15-Replace", "comment": "There are many patterns in the Q&A forums which the AI can learn and produce excellent results. Most LLM are trained as to produce responses for a prompt, similar to Q&A forums' content structure. Moreover, the ability to fine tune AI on certain matrial or documentation can produce a better Q&A capabilities.", "response_id": "R_11i5vptCkng1jV1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can generate responses similar to Q&A forums", "AI chatbots can provide personalized/customized answers"], "5": ["AI Chatbots can generate responses similar to Q&A forums"]}, "final_labels": ["AI Chatbots can generate responses similar to Q&A forums", "AI chatbots can provide personalized/customized answers"]}, "485": {"id": 485, "topic_id": 7, "title": "Q15-Replace", "comment": "I feel like chatGPT is able to respond to our specific questions more effectively, although not always correct, but it is certainly easier than searching on stack overflow.", "response_id": "R_24cTRzPAhTldE9O", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions with AI chatbot", "AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers", "AI chatbots are not reliable/accurate/consistent"], "5": ["Easy access to answers/solutions with AI chatbot", "AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"]}, "final_labels": ["Easy access to answers/solutions with AI chatbot", "AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers", "AI chatbots are not reliable/accurate/consistent"]}, "486": {"id": 486, "topic_id": 7, "title": "Q15-Replace", "comment": "I actually think AI chatbots are a lot more likely to replace Q&A forums than they are to replace written tutorials. You can ask a forum-like question to chatGPT and chatGPT can give a response very quickly. The responses to these questions are at a similar quality to those in a Q&A forum.", "response_id": "R_2cjCkvN0OFglkIA", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots can generate responses similar to Q&A forums"], "5": ["AI Chatbots can generate responses similar to Q&A forums"]}, "final_labels": ["AI Chatbots can generate responses similar to Q&A forums", "AI Chatbots are faster"]}, "487": {"id": 487, "topic_id": 7, "title": "Q15-Replace", "comment": "AI chatbots trained on a language's documentation and plenty of code are already pretty good at answering relatively complex or highly specific questions. In addition to this, their answers are often more helpful than those in most Q&A Forums, at least in my experience.", "response_id": "R_2zhBayNSPHk0SvZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can answer complex/highly specific questions"], "5": ["AI chatbots can answer complex/highly specific questions"]}, "final_labels": ["AI chatbots can answer complex/highly specific questions"]}, "488": {"id": 488, "topic_id": 7, "title": "Q15-Replace", "comment": "the reason is in AI chatbot you can easily find your solution based on your condition, but at the same time in the written tutorial you have to search more and it is not guaranteed that you will find one wit exactly same problem as yours.", "response_id": "R_1LqcOAYB04bCGAt", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized answers", "Easy access to answers/solutions with AI chatbot"], "5": ["Easy access to answers/solutions with AI chatbot", "AI chatbots can provide personalized/customized answers"]}, "final_labels": ["Easy access to answers/solutions with AI chatbot", "AI chatbots can provide personalized/customized answers"]}, "489": {"id": 489, "topic_id": 7, "title": "Q15-Replace", "comment": "The way chatbots are used most predominantly today seems to emulate the Q&A format - a user asks a question, the model produces an answer. As the technology becomes more and more reliable, I suppose it makes sense people would move away from traditional Q&A forums.", "response_id": "R_3DbjsUAe0NXLB67", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can generate responses similar to Q&A forums"], "5": ["AI Chatbots can generate responses similar to Q&A forums"]}, "final_labels": ["AI Chatbots can generate responses similar to Q&A forums"]}, "490": {"id": 490, "topic_id": 7, "title": "Q15-Replace", "comment": "AI chatbots may deliver speedy responses but they are unlikely to take the place of question and answer websites like Stack Overflow, which offer practical problem-solving experiences, and community-driven knowledge sharing.", "response_id": "R_ONk5rAJnMP6aUmt", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "Q&A Forums offer practical problem-solving experiences", "Q&A Forums offer community-driven knowledge sharing", "Complement"], "5": ["Complement"]}, "final_labels": ["Complement", "AI Chatbots are faster", "Q&A Forums offer practical problem-solving experiences", "Q&A Forums offer community-driven knowledge sharing"]}, "491": {"id": 491, "topic_id": 7, "title": "Q15-Replace", "comment": "These chatbots essentially provide you with the answers to all of the questions anyway, so individual forums won't be used as much, if at all.", "response_id": "R_YVr2FOH45UPG29H", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Chatbots can provide answers to any questions"], "5": ["Chatbots can provide answers to any questions"]}, "final_labels": ["Chatbots can provide answers to any questions"]}, "492": {"id": 492, "topic_id": 7, "title": "Q15-Replace", "comment": "Chat bots use q&a forms for their answers", "response_id": "R_1f0NbGCyfVSZET4", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots utilize Q&A Forums for responses"], "5": ["AI chatbots utilize Q&A Forums for responses"]}, "final_labels": ["AI chatbots utilize Q&A Forums for responses"]}, "493": {"id": 493, "topic_id": 7, "title": "Q15-Replace", "comment": "I think it will replace forums because you can get forum answers quickly using AI.", "response_id": "R_3rTgsePGSeMANlV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "494": {"id": 494, "topic_id": 7, "title": "Q15-Replace", "comment": "the forums don't always answer your exact question. AI can.", "response_id": "R_3G1yYnFHS9ql2ss", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Chatbots can provide answers to specific questions"], "5": ["Chatbots can provide answers to specific questions"]}, "final_labels": ["Chatbots can provide answers to specific questions"]}, "495": {"id": 495, "topic_id": 7, "title": "Q15-Replace", "comment": "Chatbots can detect the error or buge and solve it , great option instead on Q&A forms", "response_id": "R_1mWAsfadLhHUSeN", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can help in problem-solving"], "5": ["AI chatbots can help in problem-solving"]}, "final_labels": ["AI chatbots can help in problem-solving"]}, "496": {"id": 496, "topic_id": 7, "title": "Q15-Replace", "comment": "In effect, chatGPT is already a Q&A application. Once AI chatbots become more refined they'll be able to answer your questions that you would normally go to Stack Overflow for.", "response_id": "R_2Ym3PD4wl0iNhDS", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can generate responses similar to Q&A forums"], "5": ["AI Chatbots can generate responses similar to Q&A forums"]}, "final_labels": ["AI Chatbots can generate responses similar to Q&A forums"]}, "497": {"id": 497, "topic_id": 7, "title": "Q15-Replace", "comment": "It's the exact same thing as a Q&A forum except it's faster.", "response_id": "R_1LqHOwG0zrhGyaI", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots can generate responses similar to Q&A forums"], "5": ["AI Chatbots are faster", "AI Chatbots can generate responses similar to Q&A forums"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots can generate responses similar to Q&A forums"]}, "498": {"id": 498, "topic_id": 7, "title": "Q15-Replace", "comment": "answers generated by chatgpt  are more efficient and explanatory when compared to the ones in Q&A forums.", "response_id": "R_50CNi04ZGST6Ei5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"], "5": ["AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"]}, "final_labels": ["AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"]}, "499": {"id": 499, "topic_id": 7, "title": "Q15-Replace", "comment": "For quick fixes and solutions yes. I don\u2019t feel the need to check it as I used to be as it slower compared to chatGPT.", "response_id": "R_BQje8pCWNttoNoZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots for quick/fast solutions/answers"], "5": ["AI chatbots for quick/fast solutions/answers", "AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots for quick/fast solutions/answers"]}, "500": {"id": 500, "topic_id": 7, "title": "Q15-Replace", "comment": "Easy to get resolution of the issues", "response_id": "R_10oV8SbVxGj64z8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions with AI chatbot"], "5": ["Easy access to answers/solutions with AI chatbot"]}, "final_labels": ["Easy access to answers/solutions with AI chatbot"]}, "501": {"id": 501, "topic_id": 7, "title": "Q15-Replace", "comment": "questions answered immediately with high quality", "response_id": "R_2y2FH0Axhp5LpHT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"], "5": ["AI Chatbots are faster", "AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"]}, "502": {"id": 502, "topic_id": 7, "title": "Q15-Replace", "comment": "ChatGPT gives live answers to your questions not worrying about the accuracy of the answer in many cases and you dont have to read multiple answers it gives you the best answer it has", "response_id": "R_3NDoyiztqfcp1E8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions with AI chatbot"], "5": ["Easy access to answers/solutions with AI chatbot"]}, "final_labels": ["Easy access to answers/solutions with AI chatbot"]}, "503": {"id": 503, "topic_id": 7, "title": "Q15-Replace", "comment": "chatGPT can be used to extract info from Q&A sites, so reading the Q&A sites separately will not be necessary.", "response_id": "R_2YIY6TaWPtYjSfz", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots utilize Q&A Forums for responses"], "5": ["AI chatbots utilize Q&A Forums for responses"]}, "final_labels": ["AI chatbots utilize Q&A Forums for responses"]}, "504": {"id": 504, "topic_id": 7, "title": "Q15-Replace", "comment": "A lot of Q&A forms include incorrect or buggy code, and I think as of now, chatbots work fairly well as debuggers. I have gotten stuck in dead ends with Q&A forms and with the ease of just simply typing in questions, I think its likely that they will be replaced.", "response_id": "R_UzRPsl6DrU6GGv7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions with AI chatbot", "Q&A forums may contain incorrect or buggy code", "AI Chatbots can debug code"], "5": ["AI Chatbots can debug code", "Q&A forums may contain incorrect or buggy code"]}, "final_labels": ["Easy access to answers/solutions with AI chatbot", "AI Chatbots can debug code", "Q&A forums may contain incorrect or buggy code"]}, "505": {"id": 505, "topic_id": 7, "title": "Q15-Replace", "comment": "Chatbots are good at asking specific questions. However, they do mess up and cannot be fully relied upon.", "response_id": "R_3I9OGwiuXmE9XKg", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Chatbots can provide answers to specific questions", "AI chatbots are not reliable/accurate/consistent"], "5": ["Chatbots can provide answers to specific questions", "AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["Chatbots can provide answers to specific questions", "AI chatbots are not reliable/accurate/consistent"]}, "506": {"id": 506, "topic_id": 7, "title": "Q15-Replace", "comment": "Because AI give you focused answer without any additional information but you need write a good prompt", "response_id": "R_3dX0fi4sLII3PiH", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Chatbots can provide answers to specific questions"], "5": ["Chatbots can provide answers to specific questions", "Effectiveness of AI chatbot responses depends on the ability to craft precise/good prompts"]}, "final_labels": ["Chatbots can provide answers to specific questions", "Effectiveness of AI chatbot responses depends on the ability to craft precise/good prompts"]}, "507": {"id": 507, "topic_id": 7, "title": "Q15-Replace", "comment": "Because Q&A forums are one of the resources of the AI chatbot", "response_id": "R_bQkaerH2Fl0nnlD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots utilize Q&A Forums for responses"], "5": ["AI chatbots utilize Q&A Forums for responses"]}, "final_labels": ["AI chatbots utilize Q&A Forums for responses"]}, "508": {"id": 508, "topic_id": 7, "title": "Q15-Replace", "comment": "yes because chatbots now can answer you any questions.", "response_id": "R_215FEdTEBSaZuef", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Chatbots can provide answers to any questions"], "5": ["Chatbots can provide answers to any questions"]}, "final_labels": ["Chatbots can provide answers to any questions"]}, "509": {"id": 509, "topic_id": 7, "title": "Q15-Replace", "comment": "You don\u2019t need to search a-lot and find something that not like your program", "response_id": "R_CafRWLUSmPbnu3T", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions with AI chatbot"], "5": ["Easy access to answers/solutions with AI chatbot"]}, "final_labels": ["Easy access to answers/solutions with AI chatbot"]}, "510": {"id": 510, "topic_id": 7, "title": "Q15-Replace", "comment": "AI already could do most of it.", "response_id": "R_3k1Hed9uT5m0ExG", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can generate responses similar to Q&A forums"], "5": ["AI Chatbots can generate responses similar to Q&A forums"]}, "final_labels": ["AI Chatbots can generate responses similar to Q&A forums"]}, "511": {"id": 511, "topic_id": 7, "title": "Q15-Replace", "comment": "I find that AI chatbots are more efficient at providing help the Q&A Forums. With Q&A forums, you have to wait for someone to respond to your question if it has not already been answered and there is no guarantee that the response will be helpful.", "response_id": "R_2Ymteq20Q8UvtmO", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster", "Questions in Q&A forums may get unanswered/ delayed responses"]}, "final_labels": ["AI Chatbots are faster", "Questions in Q&A forums may get unanswered/ delayed responses"]}, "512": {"id": 512, "topic_id": 7, "title": "Q15-Replace", "comment": "Up to date information", "response_id": "R_esbJyW7mlynWin7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide up-to-date information"], "5": ["AI Chatbots provide up-to-date information"]}, "final_labels": ["AI Chatbots provide up-to-date information"]}, "513": {"id": 513, "topic_id": 7, "title": "Q15-Replace", "comment": "more tailored to your specific problem.", "response_id": "R_2ya9BHavbBKXivg", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized answers"], "5": ["AI chatbots can provide personalized/customized answers"]}, "final_labels": ["AI chatbots can provide personalized/customized answers"]}, "514": {"id": 514, "topic_id": 7, "title": "Q15-Replace", "comment": "In Q&A forums there are correct answers and wrong answers as well. We need to search for a correct answer in the forum, in the process we may encounter a few wrong answers as well. But AI chatbots will have more accuracy in producing correct answers and no need to skim through a lot of answers.", "response_id": "R_2VJjmKmn8xcsl5H", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are reliable/accurate", "Q&A forums may contain incorrect answers"], "5": ["Q&A forums may contain incorrect answers", "AI chatbots are reliable/accurate"]}, "final_labels": ["AI chatbots are reliable/accurate", "Q&A forums may contain incorrect answers"]}, "515": {"id": 515, "topic_id": 7, "title": "Q15-Replace", "comment": "because the AI chats will give you the right answer for your questions instead of searching for the answers on Forums.", "response_id": "R_1KygtcaEhlkmb09", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions with AI chatbot"], "5": ["Easy access to answers/solutions with AI chatbot"]}, "final_labels": ["Easy access to answers/solutions with AI chatbot"]}, "516": {"id": 516, "topic_id": 7, "title": "Q15-Replace", "comment": "Provides brief and quick answers to your questions", "response_id": "R_231qEU3xxVdwzkB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster", "AI Chatbots provide concise answers"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots provide concise answers"]}, "517": {"id": 517, "topic_id": 7, "title": "Q15-Replace", "comment": "Typically AI Chatbots give faster and better feedback than stack overflow. You can ask follow-up questions and get immediate results. Additionally, some questions on stack overflow are left unanswered, but AI chatbots typically always give an answer. These reason lead me to believe AI chatbots will replace stack overflow.", "response_id": "R_27jsgpKaRVQxgNc", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "Chatbots can provide answers to any questions"], "5": ["AI Chatbots are faster", "Chatbots can provide answers to any questions"]}, "final_labels": ["AI Chatbots are faster", "Chatbots can provide answers to any questions"]}, "518": {"id": 518, "topic_id": 7, "title": "Q15-Replace", "comment": "A lot of Q&A forums such as Stack Overflow are already known for being hostile or unreliable, and while there are some valuable insights there, a chat AI that routinely produced accurate information would provide instant feedback for a specific question in a way that forums would struggle to.", "response_id": "R_1LuF69BhNCOAldF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are reliable/accurate", "Chatbots can provide answers to specific questions", "AI Chatbots are faster", "Q&A forums may contain incorrect answers"], "5": ["AI chatbots are reliable/accurate", "AI Chatbots are faster", "Q&A forums may contain incorrect answers", "Chatbots can provide answers to specific questions"]}, "final_labels": ["AI Chatbots are faster", "Q&A forums may contain incorrect answers", "People are being hostile on Q&A forums", "AI chatbots are reliable/accurate", "Chatbots can provide answers to specific questions"]}, "519": {"id": 519, "topic_id": 7, "title": "Q15-Replace", "comment": "Yes, ChatGPT can replace Q&A forms like Stack Overflow.", "response_id": "R_1dFSWA1exeebOmZ", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["Potential of ChatGPT to Replace Q&A Forums"]}, "final_labels": []}, "520": {"id": 520, "topic_id": 7, "title": "Q15-Replace", "comment": "Sometimes GPT can't diagnose problems, but the day it can, Q&A forums will be gone.", "response_id": "R_22JnH52Dzf3YM2X", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Future improvements in AI chatbots could lead to replacement"], "5": ["Future improvements in AI chatbots could lead to replacement"]}, "final_labels": ["Future improvements in AI chatbots could lead to replacement"]}, "521": {"id": 521, "topic_id": 7, "title": "Q15-Replace", "comment": "I feel that this will one day be replaced as what chatGPT tells you is not an opinion but a fact, whether it is more or less efficient to the ideas others have to this day.", "response_id": "R_2TpHrUGR9ts1ccd", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are reliable/accurate"], "5": ["AI chatbots are reliable/accurate"]}, "final_labels": ["AI chatbots are reliable/accurate"]}, "522": {"id": 522, "topic_id": 7, "title": "Q15-Replace", "comment": "AI can totally answer questions directly provided as opposed to looking for the answers to others questions.", "response_id": "R_3h5RyTfAlalVtlc", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions with AI chatbot"], "5": ["Easy access to answers/solutions with AI chatbot"]}, "final_labels": ["Easy access to answers/solutions with AI chatbot"]}, "523": {"id": 523, "topic_id": 7, "title": "Q15-Replace", "comment": "Q&A forum can get very noisy", "response_id": "R_0e2iXU9W3Cn7tQZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A Forums can get noisy"], "5": ["Q&A Forums can get noisy"]}, "final_labels": ["Q&A Forums can get noisy"]}, "524": {"id": 524, "topic_id": 7, "title": "Q15-Replace", "comment": "i could see it being filtered better and using more correct information than some random person online", "response_id": "R_3EWkjPlbx23Hocj", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are reliable/accurate"], "5": ["AI chatbots are reliable/accurate"]}, "final_labels": ["AI chatbots are reliable/accurate"]}, "525": {"id": 525, "topic_id": 7, "title": "Q15-Replace", "comment": "Similar to the previous answer", "response_id": "R_2aQ8ruVk9BpeFKr", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "526": {"id": 526, "topic_id": 7, "title": "Q15-Replace", "comment": "AI ChatGPT is more reliable than video tutorials", "response_id": "R_2CyvkPm4gYBJArk", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are reliable/accurate"], "5": ["AI chatbots are reliable/accurate"]}, "final_labels": ["AI chatbots are reliable/accurate"]}, "527": {"id": 527, "topic_id": 7, "title": "Q15-Replace", "comment": "They serve the same purpose, ask and receive answers", "response_id": "R_XBbnGXGqTNz7OFP", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can generate responses similar to Q&A forums"], "5": ["AI Chatbots can generate responses similar to Q&A forums"]}, "final_labels": ["AI Chatbots can generate responses similar to Q&A forums"]}, "528": {"id": 528, "topic_id": 7, "title": "Q15-Replace", "comment": "chatGPT contextualises the errors to the specific problem", "response_id": "R_XNAYDtvnvg9GPSx", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized answers"], "5": ["AI chatbots can provide personalized/customized answers"]}, "final_labels": ["AI chatbots can provide personalized/customized answers"]}, "529": {"id": 529, "topic_id": 7, "title": "Q15-Replace", "comment": "More and more users are preferring AI over Q&A forums, since it provides a solution any specific question.", "response_id": "R_Dw8Wed37sKxTb9f", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Chatbots can provide answers to specific questions", "Preference for AI chatbots over Q&A forums"], "5": ["Chatbots can provide answers to specific questions"]}, "final_labels": ["Chatbots can provide answers to specific questions", "Preference for AI chatbots over Q&A forums"]}, "530": {"id": 530, "topic_id": 7, "title": "Q15-Replace", "comment": "Custom tailored responses from AI are much better than stack overflow and often times more accurate.", "response_id": "R_3DceJZWePC56iB3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized answers", "AI chatbots are reliable/accurate"], "5": ["AI chatbots can provide personalized/customized answers", "AI chatbots are reliable/accurate"]}, "final_labels": ["AI chatbots can provide personalized/customized answers", "AI chatbots are reliable/accurate"]}, "531": {"id": 531, "topic_id": 7, "title": "Q15-Replace", "comment": "I think it could go either way, I personally now that chatbots are the popular new thing use them when i have a new question about something rather than going online and searching. I think it depends more on the topic at hand.", "response_id": "R_1mwp8EQsQTuctup", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions with AI chatbot", "Choice between them depends on the topic at hand"], "5": ["Choice between them depends on the topic at hand"]}, "final_labels": ["Choice between them depends on the topic at hand", "Easy access to answers/solutions with AI chatbot"]}, "532": {"id": 532, "topic_id": 7, "title": "Q15-Replace", "comment": "easier for the AI to give an answer than try to find one online or wait for a human response.", "response_id": "R_0pJXxTZOPl6C74t", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions with AI chatbot"], "5": ["Easy access to answers/solutions with AI chatbot"]}, "final_labels": ["Easy access to answers/solutions with AI chatbot"]}, "533": {"id": 533, "topic_id": 7, "title": "Q15-Replace", "comment": "Yes, most times StackOverflow you have to sort through which parts of the question are relevant to your problem. But it is good for examples in some cases. ChatGPT can make its own examples, though.", "response_id": "R_20SDJ6aLW66XM8a", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"], "5": ["AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"]}, "final_labels": ["AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"]}, "534": {"id": 534, "topic_id": 7, "title": "Q15-Replace", "comment": "More detailed and relevant to the users search", "response_id": "R_24yO58MKspYTIJ3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"], "5": ["AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"]}, "final_labels": ["AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"]}, "535": {"id": 535, "topic_id": 7, "title": "Q15-Replace", "comment": "defenitely replace them  by its time complexity", "response_id": "R_2waSMCv4lXjaOWf", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "536": {"id": 536, "topic_id": 7, "title": "Q15-Replace", "comment": "AI can understand and explain in more detail", "response_id": "R_1n1KhUIPNFhFszD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"], "5": ["AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"]}, "final_labels": ["AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"]}, "537": {"id": 537, "topic_id": 7, "title": "Q15-Replace", "comment": "F", "response_id": "R_viCxA3Swng9dTnH", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "538": {"id": 538, "topic_id": 7, "title": "Q15-Replace", "comment": "This is slightly better then tutorials as these answers can be more personal but these can take time and AI answers can be faster and just as personal", "response_id": "R_sCniUvnfEraLMHf", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized answers"], "5": ["AI chatbots can provide personalized/customized answers", "AI Chatbots are faster"]}, "final_labels": ["AI chatbots can provide personalized/customized answers", "AI Chatbots are faster"]}, "539": {"id": 539, "topic_id": 7, "title": "Q15-Replace", "comment": "they are just as accurate", "response_id": "R_3PhI86yVHwTEdOZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are reliable/accurate"], "5": ["AI chatbots are reliable/accurate"]}, "final_labels": ["AI chatbots are reliable/accurate"]}, "540": {"id": 540, "topic_id": 7, "title": "Q15-Replace", "comment": "saves time", "response_id": "R_r11oChJXoCDf8Up", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "541": {"id": 541, "topic_id": 7, "title": "Q15-Replace", "comment": "I do due to the fact that it's already writing code", "response_id": "R_1lcUgIDZbnoiS7j", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can write code"], "5": ["AI Chatbots can write code"]}, "final_labels": ["AI Chatbots can write code"]}, "542": {"id": 542, "topic_id": 7, "title": "Q15-Replace", "comment": "I feel like they replace", "response_id": "R_AhytGgSQcx9Yhb3", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["Replacement Potential of AI for Forums"]}, "final_labels": []}, "543": {"id": 543, "topic_id": 7, "title": "Q15-Replace", "comment": "definetely,it will replace", "response_id": "R_3dGhFtS4SDTQfzq", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["Definite Replacement by AI"]}, "final_labels": []}, "544": {"id": 544, "topic_id": 7, "title": "Q15-Replace", "comment": "Users can ask more specific questions to the chat bot", "response_id": "R_WdiaivQrCC0ZkR3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Chatbots can provide answers to specific questions"], "5": ["Chatbots can provide answers to specific questions"]}, "final_labels": ["Chatbots can provide answers to specific questions"]}, "545": {"id": 545, "topic_id": 7, "title": "Q15-Replace", "comment": ".", "response_id": "R_UKESMuBnP0FEuTD", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["na"]}, "final_labels": []}, "546": {"id": 546, "topic_id": 7, "title": "Q15-Replace", "comment": "till now it's so much better to ask AI then search and look for the answer on written tutorials", "response_id": "R_6jjEZA05hIJDCAw", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions with AI chatbot"], "5": ["Easy access to answers/solutions with AI chatbot"]}, "final_labels": ["Easy access to answers/solutions with AI chatbot"]}, "547": {"id": 547, "topic_id": 7, "title": "Q15-Replace", "comment": "because AI is give you that what your answer want", "response_id": "R_1pmPbNcvAdOmx5B", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized answers"], "5": ["AI chatbots can provide personalized/customized answers"]}, "final_labels": ["AI chatbots can provide personalized/customized answers"]}, "548": {"id": 548, "topic_id": 7, "title": "Q15-Replace", "comment": "Chatgpt can give you more details", "response_id": "R_4NwdRGqQ9VVf8c8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"], "5": ["AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"]}, "final_labels": ["AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"]}, "549": {"id": 549, "topic_id": 7, "title": "Q15-Replace", "comment": "Q&A Forums pretty much useless at this point", "response_id": "R_5Nx5TzrKZlmWeJP", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["Written tutorials are currently ineffective"], "5": ["NA"]}, "final_labels": []}, "550": {"id": 550, "topic_id": 7, "title": "Q15-Replace", "comment": "You will not need it because ai chat will search the web for the answer it will save you time", "response_id": "R_4O3udUI7JjILP0d", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions with AI chatbot", "AI Chatbots are faster"], "5": ["Easy access to answers/solutions with AI chatbot", "AI Chatbots are faster"]}, "final_labels": ["Easy access to answers/solutions with AI chatbot", "AI Chatbots are faster"]}, "551": {"id": 551, "topic_id": 7, "title": "Q15-Replace", "comment": "chatgpt give the conclusion of answer", "response_id": "R_4qfAZHbCISfbZo7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide a conclusion to answers"], "5": ["AI chatbots can provide a conclusion to answers"]}, "final_labels": ["AI chatbots can provide a conclusion to answers"]}, "552": {"id": 552, "topic_id": 7, "title": "Q15-Replace", "comment": "Results in the same are almost identical", "response_id": "R_441LGcnL0MKQjzk", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["AI Chatbots can generate responses similar to Q&A forums"], "5": ["AI Chatbots can generate responses similar to Q&A forums"]}, "final_labels": []}, "553": {"id": 553, "topic_id": 7, "title": "Q15-Replace", "comment": ".", "response_id": "R_8qh1gIf3D7sgkuZ", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["na"]}, "final_labels": []}, "554": {"id": 554, "topic_id": 7, "title": "Q15-Replace", "comment": "Q&A Forums is also much easier to be replaced to use chatbots", "response_id": "R_4wSJYbE2fFmE72F", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["na"]}, "final_labels": []}, "555": {"id": 555, "topic_id": 7, "title": "Q15-Replace", "comment": "not efficient like always.", "response_id": "R_44woLBOwPlTpTa6", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["Written tutorials are currently ineffective"], "5": ["Written tutorials are currently ineffective"]}, "final_labels": []}, "556": {"id": 556, "topic_id": 8, "title": "Q15-Complement", "comment": "AI tools give a concise write-up that usually saves time", "response_id": "R_25GyPHft5bTbCa5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide concise answers"], "5": ["AI Chatbots provide concise answers"]}, "final_labels": ["AI Chatbots provide concise answers"]}, "557": {"id": 557, "topic_id": 8, "title": "Q15-Complement", "comment": "It will reduce the amount of questions on the Q&A sites.. but sometimes people prefer to ask others who fall in the same problem before so that the answer would be trusted", "response_id": "R_1PRFbqP3ue2G6Vo", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for asking others with similar experiences for trusted answers"], "5": ["Preference for asking others with similar experiences for trusted answers"]}, "final_labels": ["Preference for asking others with similar experiences for trusted answers"]}, "558": {"id": 558, "topic_id": 8, "title": "Q15-Complement", "comment": "There may be different sections on a forum for AI assistance or human to human discussion. I don't think AI assistance will fully remove human discussion. AI may change what a forum generally looks like though.", "response_id": "R_23dAxYLae0gOvh8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots will not fully remove human discussion"], "5": ["AI Chatbots will not fully remove human discussion"]}, "final_labels": ["AI Chatbots will not fully remove human discussion"]}, "559": {"id": 559, "topic_id": 8, "title": "Q15-Complement", "comment": "AI chatbots are helpful for giving interactive help and solutions, but Q&A forums are still helpful for the variety of experiences and solutions that other people come up with, as well as online communities being helpful.", "response_id": "R_4HkRLU8g2HwzFZf", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide interactive help and solutions", "Q&A forums offer a variety of experiences and solutions"], "5": ["AI chatbots can provide interactive help and solutions", "Q&A forums offer a variety of experiences and solutions"]}, "final_labels": ["AI chatbots can provide interactive help and solutions", "Q&A forums offer a variety of experiences and solutions"]}, "560": {"id": 560, "topic_id": 8, "title": "Q15-Complement", "comment": "Same as above", "response_id": "R_8fdTxWTHhsVnvZD", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["NA"]}, "final_labels": []}, "561": {"id": 561, "topic_id": 8, "title": "Q15-Complement", "comment": "AI chatbots give dumb answers most of the time", "response_id": "R_2ExSrMGbAJ0R7DD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots often provide unsatisfactory responses/answers"], "5": ["AI chatbots often provide unsatisfactory responses/answers"]}, "final_labels": ["AI chatbots often provide unsatisfactory responses/answers"]}, "562": {"id": 562, "topic_id": 8, "title": "Q15-Complement", "comment": "There are some questions when asking an AI chatbot, its explanation doesn't make to humans. Additionally, knowing that AI chatbot still make mistakes, seeing Q&A forums with real people interacting on it and agreeing on a solution will put developers more at ease.", "response_id": "R_2zpdQ2CWTcr2bTI", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may provide explanations that are difficult to understand", "AI chatbots are not reliable/accurate/consistent", "Human interaction on Q&A forums can offer additional clarity and confidence"], "5": ["AI chatbots may provide explanations that are difficult to understand", "Human interaction on Q&A forums can offer additional clarity and confidence"]}, "final_labels": ["AI chatbots may provide explanations that are difficult to understand", "AI chatbots are not reliable/accurate/consistent", "Human interaction on Q&A forums can offer additional clarity and confidence"]}, "563": {"id": 563, "topic_id": 8, "title": "Q15-Complement", "comment": "Can be useful for help from another human", "response_id": "R_3HSmysMxn4PRb2m", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots lack human insights"], "5": ["AI chatbots lack human insights"]}, "final_labels": ["AI chatbots lack human insights"]}, "564": {"id": 564, "topic_id": 8, "title": "Q15-Complement", "comment": "Some forum posts are helpful enough, but often times they feel like they stop the conversation just before you're able to understand. Being able to communicate your remaining problems with understanding the issue to a chatbot would help get past that barrier and unlock understanding.", "response_id": "R_3JpWR7pnp9tjScY", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify/elaborate human responses in Q&A forums"], "5": ["AI chatbots can clarify/elaborate human responses in Q&A forums"]}, "final_labels": ["AI chatbots can clarify/elaborate human responses in Q&A forums"]}, "565": {"id": 565, "topic_id": 8, "title": "Q15-Complement", "comment": "Q&A Forums like stack overflow are filled with various possible solution to query and simply cant be replaced by AI.", "response_id": "R_1H05Hs9tDXdZS6j", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums offer a variety of experiences and solutions"], "5": ["Q&A forums offer a variety of experiences and solutions"]}, "final_labels": ["Q&A forums offer a variety of experiences and solutions"]}, "566": {"id": 566, "topic_id": 8, "title": "Q15-Complement", "comment": "AI chatbots could be wrong in certain Q&A Forums, therefore they will complement other forms of Q&A Forms.", "response_id": "R_2vjkpzsyHtTF6D2", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "567": {"id": 567, "topic_id": 8, "title": "Q15-Complement", "comment": "i feel that Q&A forums is the answer will be given by a developers with their experience. i feel we will accurate answers, if the questions are answered by people instead of AI chatbots", "response_id": "R_28OtaQZOVEmAT50", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums are more accurate/reliable", "Q&A forums offer insights/solutions based on human experiences/experiments"], "5": ["Q&A forums offer insights/solutions based on human experiences/experiments"]}, "final_labels": ["Q&A forums offer insights/solutions based on human experiences/experiments", "Q&A forums are more accurate/reliable"]}, "568": {"id": 568, "topic_id": 8, "title": "Q15-Complement", "comment": "AI chatbots and Q&A forums serve distinct purposes in the learning process: chatbots give instant, interactive assistance, while forums offer a plethora of knowledge and a sense of community. Based on their individual requirements and learning preferences, students will probably continue to use these tools in combination, complementing one another.", "response_id": "R_1GK98CINuaMDhUt", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots and Q&A forums serve different roles in the learning process", "AI chatbots can provide interactive help and solutions", "Q&A forums offer wealth of knowledge", "Q&A forums foster a sense of community"], "5": ["AI chatbots can provide interactive help and solutions", "Q&A forums offer wealth of knowledge", "Q&A forums foster a sense of community"]}, "final_labels": ["AI chatbots can provide interactive help and solutions", "Q&A forums offer wealth of knowledge", "Q&A forums foster a sense of community", "AI chatbots and Q&A forums serve different roles in the learning process"]}, "569": {"id": 569, "topic_id": 8, "title": "Q15-Complement", "comment": "I believe that AI chatbots will complement Q&A forums because while they both attempt to provide a solution, when someone in a forum suggests something that turns out to be incorrect, others can let them know and the correct solution can then be found. For a chatbot, whatever it suggests it believes is to be true and there is no way to find discourse on the topic. Also, with many things there are a multitude of solutions so a chatbot will suggest just one of these solutions but in a forum when multiple people suggest how to solve a problem, there will be different ways to solve it and one of them is bound to be more efficient than the others.", "response_id": "R_2w14LA0gzv7Oakk", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A Forum discussions allow for correction and refinement of suggested solutions /better understanding", "Q&A forums offer a variety of experiences and solutions"], "5": ["Q&A forums offer a variety of experiences and solutions", "Q&A Forum discussions allow for correction and refinement of suggested solutions /better understanding"]}, "final_labels": ["Q&A forums offer a variety of experiences and solutions", "Q&A Forum discussions allow for correction and refinement of suggested solutions /better understanding"]}, "570": {"id": 570, "topic_id": 8, "title": "Q15-Complement", "comment": "Even though AI chatbots are trained on huge data, some of the problems would not be answered by the LLM's. In this case, Stack Overflow would be effective to discuss the problem and huge community can help us to solve various problems.", "response_id": "R_2e38ReTU1KGXuJK", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may not have answers to all problems/questions"], "5": ["AI chatbots may not have answers to all problems/questions"]}, "final_labels": ["AI chatbots may not have answers to all problems/questions"]}, "571": {"id": 571, "topic_id": 8, "title": "Q15-Complement", "comment": "I think Q&A forums provide value because of the human aspect they provide. These forums are kept afloat by the people that use them, who all have their own experiences when it comes to these programming related topics. I think that the answers provided in these forums can often be more digestible and relatable since they are being explained by someone who may have had a similar problem in the past. Also, these chatbots may struggle when it comes to large systems or specialized knowledge, but Q&A forums are a great place for these kinds of topics.", "response_id": "R_1GBsP2Jl7nwTRPM", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums offer value through the human aspect provided by diverse experiences", "Answers in Q&A forums are often more better/relatable because they are provided by individuals with similar experiences/issues", "Q&A forums excel in addressing topics related to large systems or specialized knowledge"], "5": ["Q&A forums offer value through the human aspect provided by diverse experiences", "Q&A forums excel in addressing topics related to large systems or specialized knowledge", "Answers in Q&A forums are often more better/relatable because they are provided by individuals with similar experiences/issues"]}, "final_labels": ["Q&A forums offer value through the human aspect provided by diverse experiences", "Q&A forums excel in addressing topics related to large systems or specialized knowledge", "Answers in Q&A forums are often more better/relatable because they are provided by individuals with similar experiences/issues"]}, "572": {"id": 572, "topic_id": 8, "title": "Q15-Complement", "comment": "Q & A Forum provides the opportunity for queries to interact with the whole community. This is an important way of collective learning. The problem will be posted, discussed, and solved by people in the forum in various ways. Creativity will be demonstrated in the process. It will not and should not be replaced by the AI chatbox.", "response_id": "R_2AMt6Qbrg3xPEJy", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums facilitate collective learning by allowing users to interact with the whole community", "Q&A forums offer a variety of experiences and solutions"], "5": ["Q&A forums facilitate collective learning by allowing users to interact with the whole community"]}, "final_labels": ["Q&A forums facilitate collective learning by allowing users to interact with the whole community", "Q&A forums offer a variety of experiences and solutions"]}, "573": {"id": 573, "topic_id": 8, "title": "Q15-Complement", "comment": "When compared to Q&A Forums stack overflow AI chatbots are more effective in providing the output for our questions more faster and efficient.", "response_id": "R_xAiKm0feBtoE5Y5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are faster"], "5": ["AI chatbots are faster"]}, "final_labels": ["AI chatbots are faster"]}, "574": {"id": 574, "topic_id": 8, "title": "Q15-Complement", "comment": "Q&A forums, unlike chatbots, involve experienced people who provide interactive discussions and share knowledge that chatbots might not offer.", "response_id": "R_3e4vvQ0W2b5JcGW", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums offer value through the human aspect provided by diverse experiences"], "5": ["Q&A forums offer value through the human aspect provided by diverse experiences"]}, "final_labels": ["Q&A forums offer value through the human aspect provided by diverse experiences"]}, "575": {"id": 575, "topic_id": 8, "title": "Q15-Complement", "comment": "Personally - I don't really ask SO questions. I think most people don't, at least now. Rather, it exists as a record of problems people encountered and which solutions actually worked, which a chatbot that is unable to run code in an environment and context like the user is unable to provide.", "response_id": "R_1jxnMHJcPv0DIM5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums serve as a repository of problems and solutions encountered by users", "Many users utilize Q&A forums as a reference for finding solutions to their own problems rather than asking new questions", "AI chatbots may lack the ability to provide context-specific solutions"], "5": ["Q&A forums serve as a repository of problems and solutions encountered by users"]}, "final_labels": ["Q&A forums serve as a repository of problems and solutions encountered by users", "Many users utilize Q&A forums as a reference for finding solutions to their own problems rather than asking new questions", "AI chatbots may lack the ability to provide context-specific solutions"]}, "576": {"id": 576, "topic_id": 8, "title": "Q15-Complement", "comment": "The both combined together will help finding the information better. They both have the capability of taking feedback and improving the data provided to us.", "response_id": "R_wRe6jBEALg6tEI1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Combining both tools enhances information accessibility/understanding"], "5": ["Combining both tools enhances information accessibility/understanding"]}, "final_labels": ["Combining both tools enhances information accessibility/understanding"]}, "577": {"id": 577, "topic_id": 8, "title": "Q15-Complement", "comment": ".", "response_id": "R_2rH0l86b6z3VGkY", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "578": {"id": 578, "topic_id": 8, "title": "Q15-Complement", "comment": "I feel that AI will largely replace these forums, but they will still have a place for specific types of problems that the AI has yet to know how to solve.", "response_id": "R_31yYsl9bsQkb3Bj", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may not have answers to all problems/questions"], "5": ["AI chatbots may not have answers to all problems/questions"]}, "final_labels": ["AI chatbots may not have answers to all problems/questions"]}, "579": {"id": 579, "topic_id": 8, "title": "Q15-Complement", "comment": "I believe AI chatbots may not be able to replace Q&A forums because in forums the issues or answers are posted by the developers or students who are currently working on some projects. These answers are based on the experience and experiments done by humans. AI bots may provide generalized answers, wherein discussions posted by humans are more handy as they are recently resolved by them.", "response_id": "R_1NDMklWSrlzivsi", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may offer generalized answers", "Q&A forums offer insights/solutions based on human experiences/experiments"], "5": ["AI chatbots may offer generalized answers", "Q&A forums offer insights/solutions based on human experiences/experiments"]}, "final_labels": ["AI chatbots may offer generalized answers", "Q&A forums offer insights/solutions based on human experiences/experiments"]}, "580": {"id": 580, "topic_id": 8, "title": "Q15-Complement", "comment": "Q&A forms will not replace chatgpt where it provides better understanding and improves problem solving skills.", "response_id": "R_3h0ioj6QdHwJcF4", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums provide better understanding/answers/explanations"], "5": ["Q&A forums provide better understanding/answers/explanations"]}, "final_labels": ["Q&A forums provide better understanding/answers/explanations"]}, "581": {"id": 581, "topic_id": 8, "title": "Q15-Complement", "comment": "While AI chatbots and Q&A Forums are similar they both have different pros and cons. Q&A Forums stand out because it gives you numerous feedback from multiple users. Though we can't assume all this information is correct or useful, it does give a personal insight that AI chatbots do not possess. AI chatbot provides a solid answer, that at times can be right or wrong but is geared to specific questions that users ask. Together I think they complement the other.", "response_id": "R_OCezqIb9kECaTcJ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums offer a variety of experiences and solutions", "AI chatbots provide solid answers tailored to specific questions", "AI chatbots lack human insights"], "5": ["Q&A forums offer a variety of experiences and solutions", "AI chatbots provide solid answers tailored to specific questions", "AI chatbots lack human insights"]}, "final_labels": ["Q&A forums offer a variety of experiences and solutions", "AI chatbots provide solid answers tailored to specific questions", "AI chatbots lack human insights"]}, "582": {"id": 582, "topic_id": 8, "title": "Q15-Complement", "comment": "I do not think Q&A Forums will be replaced because sometimes a problem is so niche and there is a greater chance that another developer someone else has encountered the same problem and has a solution than a chatbot having the solution. Q&A Forums also allow individuals to collaborate to come up with solutions that chatbots may not have.", "response_id": "R_ZJCCofbbf8fmX0l", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums provide solutions to niche problems", "Q&A forums offer a variety of experiences and solutions"], "5": ["Q&A forums provide solutions to niche problems", "Q&A forums offer a variety of experiences and solutions"]}, "final_labels": ["Q&A forums provide solutions to niche problems", "Q&A forums offer a variety of experiences and solutions"]}, "583": {"id": 583, "topic_id": 8, "title": "Q15-Complement", "comment": "AI chatbots can replace Q&A forums but I think it will be more useful if it is used as complement to understand human responses with detailed explanations.", "response_id": "R_eIJrKuPZOcLJBN7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify/elaborate human responses in Q&A forums"], "5": ["AI chatbots can clarify/elaborate human responses in Q&A forums"]}, "final_labels": ["AI chatbots can clarify/elaborate human responses in Q&A forums"]}, "584": {"id": 584, "topic_id": 8, "title": "Q15-Complement", "comment": "As chatGPT is just an AI so it doesn't bother with Q&A forums.", "response_id": "R_2wGKxS5BJMNWSHe", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["ChatGPT's lack of interaction with Q&A forums"]}, "final_labels": []}, "585": {"id": 585, "topic_id": 8, "title": "Q15-Complement", "comment": "using both together can result in good learning.", "response_id": "R_pF24IOkngs3CFod", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Combining both tools enhances learning"], "5": ["Combining both tools enhances learning"]}, "final_labels": ["Combining both tools enhances learning/understanding"]}, "586": {"id": 586, "topic_id": 8, "title": "Q15-Complement", "comment": "Q&A forums are a years built archive of programming experience and common questions. That kind of thing is too valuable to be replaced, even if ai is super helpful.", "response_id": "R_3h6odOj0v6tXJLO", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums offer wealth of knowledge"], "5": ["Q&A forums offer wealth of knowledge"]}, "final_labels": ["Q&A forums offer wealth of knowledge"]}, "587": {"id": 587, "topic_id": 8, "title": "Q15-Complement", "comment": "I think seeing an answer from a person and an answer from a robot will help someone have a deeper understanding. Speaking from experience", "response_id": "R_RrfaoFOQsXObLi1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Combining both tools enhances learning/understanding"], "5": ["Combining both tools enhances learning/understanding"]}, "final_labels": ["Combining both tools enhances learning/understanding"]}, "588": {"id": 588, "topic_id": 8, "title": "Q15-Complement", "comment": "Q&A Forums is a communication channel for developers. Integrating chatbot to these forums might complement the particular task work done has both human and chatbot perspectives.", "response_id": "R_2sRSoQ6EnSSyOgm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Providing both human and AI chatbot perspectives can help in doing work"], "5": ["Providing both human and AI chatbot perspectives can help in doing work"]}, "final_labels": ["Providing both human and AI chatbot perspectives can help in doing work"]}, "589": {"id": 589, "topic_id": 8, "title": "Q15-Complement", "comment": "AI right now lacks the ability to know what files or data it needs in order to make an accurate assessment of the issue. Whereas Q&A forums allow for community-based solutions (meaning people who answer, have been through these issues before).", "response_id": "R_3GwAiGQ9WFXNjxU", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Answers in Q&A forums are often more better/relatable because they are provided by individuals with similar experiences/issues", "AI chatbots lack understanding of necessary files/data for accurate issue assessment"], "5": ["Answers in Q&A forums are often more better/relatable because they are provided by individuals with similar experiences/issues"]}, "final_labels": ["Answers in Q&A forums are often more better/relatable because they are provided by individuals with similar experiences/issues", "AI chatbots lack understanding of necessary files/data for accurate issue assessment"]}, "590": {"id": 590, "topic_id": 8, "title": "Q15-Complement", "comment": "They will only complement as I believe those who use Q&A fourms seek validation as to why something is the way it is from a real human.", "response_id": "R_2CHdaaUPJvu7KgE", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Users seek human validation on Q&A forums"], "5": ["Users seek human validation on Q&A forums"]}, "final_labels": ["Users seek human validation on Q&A forums"]}, "591": {"id": 591, "topic_id": 8, "title": "Q15-Complement", "comment": "current chatbots cannot answer the questions related to some studies, for example: cryptography.\nChatGPT cannot answer all the questions related to cryptography, It gives partially correct answers. \nSolutions to cryptography problems can be found in textbooks and discussion forums.", "response_id": "R_7WFEyhkSr4ApjPz", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may not have answers to all problems/questions", "AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots may not have answers to all problems/questions"]}, "final_labels": ["AI chatbots may not have answers to all problems/questions", "AI chatbots are not reliable/accurate/consistent"]}, "592": {"id": 592, "topic_id": 8, "title": "Q15-Complement", "comment": "Its hard to replace experience and Q&A forums are full of people with tons of experience so I do not believe that AI will replace it but complement it and make it easier to help someone.", "response_id": "R_VIK1nXwJMHZDWIV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums offer a variety of experiences and solutions"], "5": ["Q&A forums offer a variety of experiences and solutions"]}, "final_labels": ["Q&A forums offer a variety of experiences and solutions"]}, "593": {"id": 593, "topic_id": 8, "title": "Q15-Complement", "comment": "Human-written content in Q&A forums is generally reviewed thoroughly by experts which makes it credible. Ai-generated answers are trained from the available answers on the internet. So both platforms can complement each other.", "response_id": "R_PY7o87fXOg4RSkV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums are more accurate/reliable"], "5": ["Q&A forums are more accurate/reliable"]}, "final_labels": ["Q&A forums are more accurate/reliable"]}, "594": {"id": 594, "topic_id": 8, "title": "Q15-Complement", "comment": "Considering that Q&A forms utilize person-to-person conversation, it would be more efficient with the error-checking of a chatbot to fully guarantee that the code being discussed is void of errors. However, the explanation of the code and its quirks would belong to the author, and should that author be a person, they would be able to illustrate their answers in a more easily understandable manner than an AI. It comes with human understanding.", "response_id": "R_DHKE82gEogimwPT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums provide better understanding/answers/explanations", "AI chatbots can efficiently error-check code", "Human interactions in Q&A forums may be more efficient than Human-AI interactions"], "5": ["Human interactions in Q&A forums may be more efficient than Human-AI interactions", "AI chatbots can efficiently error-check code"]}, "final_labels": ["Human interactions in Q&A forums may be more efficient than Human-AI interactions", "Q&A forums provide better understanding/answers/explanations", "AI chatbots can efficiently error-check code"]}, "595": {"id": 595, "topic_id": 8, "title": "Q15-Complement", "comment": "I do not know how Q&A Forums work in chatGPT but i believe it can not replace stackoverflow", "response_id": "R_3fiNb6zWdR9PVQQ", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["Incomparability of AI with Stack Overflow"]}, "final_labels": []}, "596": {"id": 596, "topic_id": 8, "title": "Q15-Complement", "comment": "To an extent, I feel that there may be things that humans can accomplish in a back and forth that AI chatbots are not entirely capable of. Human-human interaction in Q&A forums may, at times, be more efficient than Human-AI interactions, likely due to you having to do less prompt-building and more basic communication. However, on levels where other humans may be unhelpful or refuse communication (knowing forums like Stack Overflow), AI chatbots will always be an option that one can fall back on.", "response_id": "R_1IBhSOcXAxkpbEE", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Human interactions in Q&A forums may be more efficient than Human-AI interactions", "Less prompt-building required in human-human interactions", "AI chatbots are a fallback option for unhelpful human interactions/unanswered questions"], "5": ["Human interactions in Q&A forums may be more efficient than Human-AI interactions", "Less prompt-building required in human-human interactions"]}, "final_labels": ["Human interactions in Q&A forums may be more efficient than Human-AI interactions", "AI chatbots are a fallback option for unhelpful human interactions/unanswered questions", "Less prompt-building required in human-human interactions"]}, "597": {"id": 597, "topic_id": 8, "title": "Q15-Complement", "comment": "Q&A forums are unique as they contain very specific answers. Because of the way in which AI chatbots function, there is a chance that a solution to a very specific problem gets confused/merged with a different solution to a similar problem. I do not think that chatGPT could replace Q&A forums.", "response_id": "R_2tnyQ14tmO2h1l7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums provide very specific answers", "AI chatbots may confuse solutions to similar problems"], "5": ["AI chatbots may confuse solutions to similar problems", "Q&A forums provide very specific answers"]}, "final_labels": ["AI chatbots may confuse solutions to similar problems", "Q&A forums provide very specific answers"]}, "598": {"id": 598, "topic_id": 8, "title": "Q15-Complement", "comment": "A lot of questions I got searching for are pretty specific usages of certain elements, which chatbots might not be familiar with.", "response_id": "R_XuEVHVBd8v51DNv", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may not have answers to all problems/questions"], "5": ["AI chatbots may not have answers to all problems/questions"]}, "final_labels": ["AI chatbots may not have answers to all problems/questions"]}, "599": {"id": 599, "topic_id": 8, "title": "Q15-Complement", "comment": "We can get different viewpoints and methodologies to the problem from real time users.", "response_id": "R_xEKLhB4swGzRuYV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums offer a variety of experiences and solutions"], "5": ["Q&A forums offer a variety of experiences and solutions"]}, "final_labels": ["Q&A forums offer a variety of experiences and solutions"]}, "600": {"id": 600, "topic_id": 8, "title": "Q15-Complement", "comment": "Ai chatbots can help with somethings but it will give you a single solution but Q&A forums can provide you with multiple solutions", "response_id": "R_RslT2qSMtPc2tDb", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums offer a variety of experiences and solutions"], "5": ["Q&A forums offer a variety of experiences and solutions"]}, "final_labels": ["Q&A forums offer a variety of experiences and solutions"]}, "601": {"id": 601, "topic_id": 8, "title": "Q15-Complement", "comment": "It's hard to explain to ai chatbot the problem some time", "response_id": "R_2SpOQibFdoXDYtK", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Difficulty in explaining problems to AI chatbots"], "5": ["Difficulty in explaining problems to AI chatbots"]}, "final_labels": ["Difficulty in explaining problems to AI chatbots"]}, "602": {"id": 602, "topic_id": 8, "title": "Q15-Complement", "comment": "A.I. knowledge is very limited compared to a community of thousands of humans.", "response_id": "R_2Ya1RCTXHTghfoC", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI knowledge is limited compared to human communities"], "5": ["AI knowledge is limited compared to human communities"]}, "final_labels": ["AI knowledge is limited compared to human communities"]}, "603": {"id": 603, "topic_id": 8, "title": "Q15-Complement", "comment": "Stack Overflow has become hard for new learners to use, many times simple questions are answered with snarky comments and sometimes dont answer the quesiton at all, chatbots will answer questions without any rude comments.", "response_id": "R_2D0QXbxxx0V9kyD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Simple questions often met with snarky comments in Q&A forums", "AI Chatbots provide answers without rudeness"], "5": ["AI Chatbots provide answers without rudeness", "Simple questions often met with snarky comments in Q&A forums"]}, "final_labels": ["AI Chatbots provide answers without rudeness", "Simple questions often met with snarky comments in Q&A forums", "Questions in Q&A forums may get unanswered/ delayed responses"]}, "604": {"id": 604, "topic_id": 8, "title": "Q15-Complement", "comment": "I believe ChatGPT will not be able to give first-hand accounts like QandA forums can, which is a very important type of information when going about learning something.", "response_id": "R_3Howth2U80l5ObO", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can not provide or understand first-hand experiences"], "5": ["AI Chatbots can not provide or understand first-hand experiences"]}, "final_labels": ["AI Chatbots can not provide or understand first-hand experiences"]}, "605": {"id": 605, "topic_id": 8, "title": "Q15-Complement", "comment": "I think when ChatGPT cannot give you an answer, humans and videos are the next best thing. While this is my last resort, it usually is the most helpful and reliable.", "response_id": "R_p3lsO9vWuS0Vv0d", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Humans and videos are fallbacks when AI chatbots fail"], "5": ["Humans and videos are fallbacks when AI chatbots fail"]}, "final_labels": ["Humans and videos are fallbacks when AI chatbots fail"]}, "606": {"id": 606, "topic_id": 8, "title": "Q15-Complement", "comment": "Most people go to those sites for specific problems they are having. AI might be able to handle some of those questions, but AI has to pull the answers from somewhere, most likely the above websites. For now, one should verify with both.", "response_id": "R_1OjgBuMqtSdsaop", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots source/gather solutions from Q&A forums"], "5": ["AI chatbots source/gather solutions from Q&A forums"]}, "final_labels": ["AI chatbots source/gather solutions from Q&A forums"]}, "607": {"id": 607, "topic_id": 8, "title": "Q15-Complement", "comment": "AI chatbots will complement Q&A forums like Stack Overflow as a learning resource for programming-related topics because they can provide quick, personalized responses and explanations, while forums offer a diverse range of community-driven insights and discussions, promoting a well-rounded learning experience.", "response_id": "R_R2Fr2UMojw2jyYF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums offer insights/solutions based on human experiences/experiments", "AI chatbots are faster", "AI chatbots can provide personalized responses/answers"], "5": ["Q&A forums offer insights/solutions based on human experiences/experiments"]}, "final_labels": ["Q&A forums offer insights/solutions based on human experiences/experiments", "AI chatbots are faster", "AI chatbots can provide personalized responses/answers"]}, "608": {"id": 608, "topic_id": 8, "title": "Q15-Complement", "comment": "I believe chatbots will replace forums when it comes to common questions that have been asked multiple times (for example, how to write a sql statement to get XYZ data from ABC table). However, for topics that are more nuanced or new (the latest JavaScript framework or a new addition to the Linux kernel), forums will still be better.", "response_id": "R_3qK944MWUasHftb", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may replace Q&A forums for common/repetitive questions", "Q&A forums remain superior for nuanced or new topics"], "5": ["Q&A forums remain superior for nuanced or new topics"]}, "final_labels": ["Q&A forums remain superior for nuanced or new topics", "AI chatbots may replace Q&A forums for common/repetitive questions"]}, "609": {"id": 609, "topic_id": 8, "title": "Q15-Complement", "comment": "I don't think Q&A forums will be replaced by todays current AI chatbots since hands on experience is valued more than AI responses currently.", "response_id": "R_ugflyJGwIb3t6TL", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums offer value through the human aspect provided by diverse experiences"], "5": ["Q&A forums offer value through the human aspect provided by diverse experiences"]}, "final_labels": ["Q&A forums offer value through the human aspect provided by diverse experiences"]}, "610": {"id": 610, "topic_id": 8, "title": "Q15-Complement", "comment": "I use chat gpt as a rubber duck, where I talk through the issues I'm having.", "response_id": "R_3DdwfABqqLkeZOa", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Uses AI Chatbots as a \"rubber duck\" for talking through issues"], "5": ["Uses AI Chatbots as a \"rubber duck\" for talking through issues"]}, "final_labels": ["Uses AI Chatbots as a \"rubber duck\" for talking through issues"]}, "611": {"id": 611, "topic_id": 8, "title": "Q15-Complement", "comment": "Sometimes there is a person who has gone through the exact same problem as you and Q&A forums connect people to solve those problems. Somethings chatbots just don't understand as they aren't using the software like the user does.", "response_id": "R_1QycIu8QDolXzfs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Answers in Q&A forums are often more better/relatable because they are provided by individuals with similar experiences/issues", "AI chatbots may lack the ability to provide context-specific solutions"], "5": ["Answers in Q&A forums are often more better/relatable because they are provided by individuals with similar experiences/issues"]}, "final_labels": ["Answers in Q&A forums are often more better/relatable because they are provided by individuals with similar experiences/issues", "AI chatbots may lack the ability to provide context-specific solutions"]}, "612": {"id": 612, "topic_id": 8, "title": "Q15-Complement", "comment": "I think AI will largely replace Q&A forums for beginner topics, but for advanced questions or questions that deal with very specific non-standard problems, there will still be a place for experienced developers to help others.", "response_id": "R_1ptCU4xgOKOBKJb", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots likely to replace Q&A forums for beginner topics", "Advanced or specific non-standard problems still need experienced developers"], "5": ["AI chatbots likely to replace Q&A forums for beginner topics"]}, "final_labels": ["AI chatbots likely to replace Q&A forums for beginner topics", "Advanced or specific non-standard problems still need experienced developers"]}, "613": {"id": 613, "topic_id": 8, "title": "Q15-Complement", "comment": "Complement as there are still far more experience software engineers that can help while AI is still in the growing stage.", "response_id": "R_2XmruWIZ7RhByDF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums offer value through the human aspect provided by diverse experiences"], "5": ["Q&A forums offer value through the human aspect provided by diverse experiences"]}, "final_labels": ["Q&A forums offer value through the human aspect provided by diverse experiences"]}, "614": {"id": 614, "topic_id": 8, "title": "Q15-Complement", "comment": "Some problems are unique to a certain machine and release. AI wouldn\u2019t help with that as much as another person who faced the problem and fixed it", "response_id": "R_1loxENjBZaRRuji", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Answers in Q&A forums are often more better/relatable because they are provided by individuals with similar experiences/issues"], "5": ["Answers in Q&A forums are often more better/relatable because they are provided by individuals with similar experiences/issues"]}, "final_labels": ["Answers in Q&A forums are often more better/relatable because they are provided by individuals with similar experiences/issues"]}, "615": {"id": 615, "topic_id": 8, "title": "Q15-Complement", "comment": "AI tools are powerful but not perfect, so sometimes it can make mistakes so if we have both source of information would be good and complete.", "response_id": "R_3foP3WuIpKQAKLm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["Combining both tools enhances learning/understanding"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "Combining both tools enhances learning/understanding"]}, "616": {"id": 616, "topic_id": 8, "title": "Q15-Complement", "comment": "Q&A forums can provide a wider range of perspectives and solutions from a variety of experienced programmers which AI Chatbots cannot provide.", "response_id": "R_1otoSqbX1YX11Dr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums offer a variety of experiences and solutions"], "5": ["Q&A forums offer a variety of experiences and solutions"]}, "final_labels": ["Q&A forums offer a variety of experiences and solutions"]}, "617": {"id": 617, "topic_id": 8, "title": "Q15-Complement", "comment": "Well I believe it will only complement it because it can be used as another resource if you cannot find the solution on Q&A forums which is not very often, since those forums have many programmers that can help with basically anything.", "response_id": "R_1MKGAPdu4KxLaut", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots complement Q&A forums as an additional resource"], "5": ["AI chatbots complement Q&A forums as an additional resource", "Q&A forums can help with anything"]}, "final_labels": ["AI chatbots complement Q&A forums as an additional resource", "Q&A forums can help with anything"]}, "618": {"id": 618, "topic_id": 8, "title": "Q15-Complement", "comment": "Chatbots are very capable of generating code snippets but there are many other human programmers that are more knowledgeable and will be able to understand the context and use case of the code which you need help with. Chatbots will help generate ideas while the Q&A forums will allow others to critique and find more efficient solutions.", "response_id": "R_3qJow6A4kMaU3v3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Human programmers are more knowledgeable", "Human programmers provide deeper context understanding", "AI chatbots can help to generate ideas/solutions/code", "Q&A Forum discussions allow for correction and refinement of suggested solutions /better understanding"], "5": ["AI chatbots can help to generate ideas/solutions/code", "Human programmers provide deeper context understanding", "Human programmers are more knowledgeable"]}, "final_labels": ["AI chatbots can help to generate ideas/solutions/code", "Human programmers provide deeper context understanding", "Human programmers are more knowledgeable", "Q&A Forum discussions allow for correction and refinement of suggested solutions /better understanding"]}, "619": {"id": 619, "topic_id": 8, "title": "Q15-Complement", "comment": "similar reasoning for the above. There could be some more tailored implementation for this though that makes it safer, such as a separate area for an \"AI response\" that has a disclaimer so the reader knows to take the response lightly until it's confirmed. I believe that StackOverflow has actually banned AI for answers though, so we'll see how things pan out.", "response_id": "R_1gLr31KAX6x6pes", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI-generated content requires human verification"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI-generated content requires human verification"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI-generated content requires human verification"]}, "620": {"id": 620, "topic_id": 8, "title": "Q15-Complement", "comment": "I think AI will be much more popular then QNA, but again, the human interaction factor of forums is something AI can't inherently replace", "response_id": "R_UAPLtFvj9iqK0Ex", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Human interaction in Q&A forums irreplaceable by AI"], "5": ["Human interaction in Q&A forums irreplaceable by AI"]}, "final_labels": ["Human interaction in Q&A forums irreplaceable by AI"]}, "621": {"id": 621, "topic_id": 8, "title": "Q15-Complement", "comment": "AI Chatbots likely pull a lot of solutions from Stack Overflow, so I don't think it is able to replace the forums it pulls information from.", "response_id": "R_OrIV0jF4Im1w50t", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots source/gather solutions from Q&A forums"], "5": ["AI chatbots source/gather solutions from Q&A forums"]}, "final_labels": ["AI chatbots source/gather solutions from Q&A forums"]}, "622": {"id": 622, "topic_id": 8, "title": "Q15-Complement", "comment": "Complement because Q&A forums have discussions from other developers experiences which is always useful.", "response_id": "R_1Xk5qSChSQMswP7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A Forum discussions allow for correction and refinement of suggested solutions /better understanding"], "5": ["Q&A Forum discussions allow for correction and refinement of suggested solutions /better understanding"]}, "final_labels": ["Q&A Forum discussions allow for correction and refinement of suggested solutions /better understanding"]}, "623": {"id": 623, "topic_id": 8, "title": "Q15-Complement", "comment": "This one is also complement leaning heavily towards replace as AI chatbots gather their information from sources including these Q&A forums so these Q&A forums will most likely still be used but there may be more use of AI chatbots in the future compared the the forums.", "response_id": "R_V4LA7nbhFkn29QB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots source/gather solutions from Q&A forums"], "5": ["AI Chatbots potentially replace Q&A forums"]}, "final_labels": ["AI chatbots source/gather solutions from Q&A forums", "AI Chatbots potentially replace Q&A forums"]}, "624": {"id": 624, "topic_id": 8, "title": "Q15-Complement", "comment": "It would help verify errors.", "response_id": "R_2upnILbgMktCs4r", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can be used for information validation/verification"], "5": ["AI chatbots can be used for information validation/verification"]}, "final_labels": ["AI chatbots can be used for information validation/verification"]}, "625": {"id": 625, "topic_id": 8, "title": "Q15-Complement", "comment": "It will replace it in the future but as of now it is not ready to do so, not trained enough.", "response_id": "R_Rsm4mcTqmSJxTgZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Future improvements in AI chatbots could lead to replacement"], "5": ["Future improvements in AI chatbots could lead to replacement"]}, "final_labels": ["Future improvements in AI chatbots could lead to replacement"]}, "626": {"id": 626, "topic_id": 8, "title": "Q15-Complement", "comment": "I dont think so, Q&A forums are mostly discussed by the working developer where an specific software doesnt work on a complex methodology of the code. AI is not yet developed for a complex coding stuffs which yet to scare us in the future.", "response_id": "R_BXrwpXQFq8e2nyp", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums offer value through the human aspect provided by diverse experiences"], "5": ["AI chatbot are less helpful with complex topics/code"]}, "final_labels": ["Q&A forums offer value through the human aspect provided by diverse experiences", "AI chatbot are less helpful with complex topics/code"]}, "627": {"id": 627, "topic_id": 8, "title": "Q15-Complement", "comment": "May be in future by fine tuning it more as of now they will complement each other", "response_id": "R_24jZ5eyDG7a6tFs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Future improvements in AI chatbots could lead to replacement"], "5": ["Future improvements in AI chatbots could lead to replacement"]}, "final_labels": ["Future improvements in AI chatbots could lead to replacement"]}, "628": {"id": 628, "topic_id": 8, "title": "Q15-Complement", "comment": "The whole idea behind Q&A forums is the sharing of individual experience, A.I would be present as a secondary information checker and supplementation source at most", "response_id": "R_3GBS0y4QkH64cl1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums focus on sharing individual experiences", "AI chatbots complement Q&A forums as an additional resource"], "5": ["AI chatbots complement Q&A forums as an additional resource"]}, "final_labels": ["AI chatbots complement Q&A forums as an additional resource", "Q&A forums focus on sharing individual experiences"]}, "629": {"id": 629, "topic_id": 8, "title": "Q15-Complement", "comment": "Technology is ever rapidly growing, even if experts can't answer a programming question they at least give a direction to what could be the cause, ai can hallucinate a response if it doesn't know an answer", "response_id": "R_12JSpXfZDCdlYly", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Experts provide direction even if they can not answer a question in Q&A forums", "AI chatbots are not reliable/accurate/consistent"], "5": ["Experts provide direction even if they can not answer a question in Q&A forums", "AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["Experts provide direction even if they can not answer a question in Q&A forums", "AI chatbots are not reliable/accurate/consistent"]}, "630": {"id": 630, "topic_id": 8, "title": "Q15-Complement", "comment": "the human interaction and peer competition etc.. , it cant be replaced easily and the fact that its kind of a learning environment is a big plus.", "response_id": "R_2th5XSrImK09gFh", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Human interaction in Q&A forums irreplaceable by AI"], "5": ["Human interaction in Q&A forums irreplaceable by AI"]}, "final_labels": ["Human interaction in Q&A forums irreplaceable by AI"]}, "631": {"id": 631, "topic_id": 8, "title": "Q15-Complement", "comment": "Might be good as a summarizer? But any programming \u201cknowledge\u201d that chatbots produce is mined from places like StackOverflow. If there is less demand for StackOverflow, there is less knowledge being shared, and chatbots will become less helpful over time.", "response_id": "R_ApuRLTLkmIO7Kk9", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots source/gather solutions from Q&A forums", "AI Chatbots can be used as a summarizer"], "5": ["AI Chatbots can be used as a summarizer"]}, "final_labels": ["AI Chatbots can be used as a summarizer", "AI chatbots source/gather solutions from Q&A forums"]}, "632": {"id": 632, "topic_id": 8, "title": "Q15-Complement", "comment": "I think Q & A forums are a good resource since it\u2019s first person experiences and real people and a chat bot can help answer questions that weren\u2019t answered in the forum", "response_id": "R_2ckEICIFFsjzPky", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are a fallback option for unhelpful human interactions/unanswered questions", "Q&A forums offer value through the human aspect provided by diverse experiences"], "5": ["AI chatbots are a fallback option for unhelpful human interactions/unanswered questions", "Q&A forums offer value through the human aspect provided by diverse experiences"]}, "final_labels": ["AI chatbots are a fallback option for unhelpful human interactions/unanswered questions", "Q&A forums offer value through the human aspect provided by diverse experiences"]}, "633": {"id": 633, "topic_id": 8, "title": "Q15-Complement", "comment": "It will add to it because a lot that data is filtered into AI", "response_id": "R_2fJnUFuIx2mdrmZ", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["AI Enhancing Data Accessibility"]}, "final_labels": []}, "634": {"id": 634, "topic_id": 8, "title": "Q15-Complement", "comment": "Q&A forums are a great way to get help from other programmers, but they can be slow and inefficient. It can take a while to get a response to your question, and you may not always get the answer you need. AI chatbots, on the other hand, can provide instant answers to your questions. They can also generate code for you based on your instructions.", "response_id": "R_31KPkoZMn33JIa4", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are faster", "Q&A forums offer valuable programmer assistance but may be slow", "Delayed responses and potential for unmet needs in Q&A forums"], "5": ["AI chatbots are faster", "Delayed responses and potential for unmet needs in Q&A forums"]}, "final_labels": ["AI chatbots are faster", "Q&A forums offer valuable programmer assistance but may be slow", "Delayed responses and potential for unmet needs in Q&A forums"]}, "635": {"id": 635, "topic_id": 8, "title": "Q15-Complement", "comment": "It would be easy to learn from Q&A forums as a learning resource for programming-related topic but most of information can be gathered from chatbots.", "response_id": "R_1mn27nfHJHSkpyJ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums are an easy learning resource for programming topics", "Most information in Q&A forums can be acquired from AI chatbots"], "5": ["Q&A forums are an easy learning resource for programming topics"]}, "final_labels": ["Q&A forums are an easy learning resource for programming topics", "Most information in Q&A forums can be acquired from AI chatbots"]}, "636": {"id": 636, "topic_id": 8, "title": "Q15-Complement", "comment": "Ai bots will help these types of sites to improve the discussions between developers especially for the harder subjects.", "response_id": "R_3e3654iviQm6Z1E", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI bots can enhance discussions on Q&A forums"], "5": ["AI bots can enhance discussions on Q&A forums"]}, "final_labels": ["AI bots can enhance discussions on Q&A forums"]}, "637": {"id": 637, "topic_id": 8, "title": "Q15-Complement", "comment": "It will improve the quality of Q&A forums by answering redundant questions. But there are some issues that will be outside the capability of an AI", "response_id": "R_e9XoUlmCrSLuLfz", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can improve the quality of Q&A forums"], "5": ["AI chatbots can improve the quality of Q&A forums"]}, "final_labels": ["AI chatbots can improve the quality of Q&A forums"]}, "638": {"id": 638, "topic_id": 8, "title": "Q15-Complement", "comment": "once again, talk amongst peers provides something AI cannot.", "response_id": "R_3lr8D0rS56RphzT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Human interaction in Q&A forums irreplaceable by AI"], "5": ["Human interaction in Q&A forums irreplaceable by AI"]}, "final_labels": ["Human interaction in Q&A forums irreplaceable by AI"]}, "639": {"id": 639, "topic_id": 8, "title": "Q15-Complement", "comment": "I think it will replace the need for objective solutions in Q&A forums but I also think there are certain scenarios that are more subjective such as figuring out which solution may be most convenient given a specific scenario.", "response_id": "R_3HNVTdZc0h3NOVp", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may replace the need for objective solutions in Q&A forums", "Some scenarios require subjective judgment by humans to determine the most convenient solution"], "5": ["AI chatbots may replace the need for objective solutions in Q&A forums", "Some scenarios require subjective judgment by humans to determine the most convenient solution"]}, "final_labels": ["AI chatbots may replace the need for objective solutions in Q&A forums", "Some scenarios require subjective judgment by humans to determine the most convenient solution"]}, "640": {"id": 640, "topic_id": 8, "title": "Q15-Complement", "comment": "there will always be things that humans can do better", "response_id": "R_1hR2dbEqDJYQrZo", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Humans excel in tasks beyond the capabilities of AI"], "5": ["Humans excel in tasks beyond the capabilities of AI"]}, "final_labels": ["Humans excel in tasks beyond the capabilities of AI"]}, "641": {"id": 641, "topic_id": 8, "title": "Q15-Complement", "comment": "An AI chatbot could be wrong and is not dependable for correct answers.", "response_id": "R_2qeqdKBXFak0mgT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "642": {"id": 642, "topic_id": 8, "title": "Q15-Complement", "comment": "Stack overflow is used by people who have firsthand experienced a problem, which AI is not aware of understanding. stack overflow is good for knowing how other people debugged the same issue as you", "response_id": "R_3es2BbCNHvr8Z5o", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can not provide or understand first-hand experiences", "Answers in Q&A forums are often more better/relatable because they are provided by individuals with similar experiences/issues"], "5": ["AI Chatbots can not provide or understand first-hand experiences"]}, "final_labels": ["AI Chatbots can not provide or understand first-hand experiences", "Answers in Q&A forums are often more better/relatable because they are provided by individuals with similar experiences/issues"]}, "643": {"id": 643, "topic_id": 8, "title": "Q15-Complement", "comment": "Ai chatbot and q&a forums both can be used as a good resource, if any issue in chatbot we can use q&a forum", "response_id": "R_30reH9pasm2wsTC", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Combining both tools enhances learning/understanding"], "5": ["Combining both tools enhances learning/understanding"]}, "final_labels": ["Combining both tools enhances learning/understanding"]}, "644": {"id": 644, "topic_id": 8, "title": "Q15-Complement", "comment": "it almost fills the same niche", "response_id": "R_2tfb6ZmvsxdIlNs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots and Q&A forums serve similar information needs"], "5": ["AI chatbots and Q&A forums serve similar information needs"]}, "final_labels": ["AI chatbots and Q&A forums serve similar information needs"]}, "645": {"id": 645, "topic_id": 8, "title": "Q15-Complement", "comment": "Forums have the ability to get better context discussion can be had with seasoned programmers.", "response_id": "R_yOzoTaqmoSCO3CN", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A Forum discussions allow for correction and refinement of suggested solutions /better understanding"], "5": ["Q&A Forum discussions allow for correction and refinement of suggested solutions /better understanding"]}, "final_labels": ["Q&A Forum discussions allow for correction and refinement of suggested solutions /better understanding"]}, "646": {"id": 646, "topic_id": 8, "title": "Q15-Complement", "comment": "People in forums could use what they found from AI chatbots and talk to others on forums to compare answers given from the chatbot.", "response_id": "R_ReNYgcRWpkQN7EZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbot answers can be compared with peer feedback"], "5": ["AI chatbot answers can be compared with peer feedback"]}, "final_labels": ["AI chatbot answers can be compared with peer feedback"]}, "647": {"id": 647, "topic_id": 8, "title": "Q15-Complement", "comment": "same as above.", "response_id": "R_2usKWKFn65crWm6", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "648": {"id": 648, "topic_id": 8, "title": "Q15-Complement", "comment": "StackOverflow gives wide range of ideas as so many developers have already contributed and still active", "response_id": "R_3JaP6ZTZjxlek54", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums offer a variety of experiences and solutions"], "5": ["Q&A forums offer a variety of experiences and solutions"]}, "final_labels": ["Q&A forums offer a variety of experiences and solutions"]}, "649": {"id": 649, "topic_id": 8, "title": "Q15-Complement", "comment": "AI chatbots can be used to improve the quality of Q&A forums. For example, AI chatbots can be used to identify and flag potentially inaccurate or misleading answers. They can also be used to generate summaries of Q&A threads, which can make it easier for users to find the information they are looking for.", "response_id": "R_2X54EWTMtvD4gf0", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can improve the quality of Q&A forums"], "5": ["AI chatbots can improve the quality of Q&A forums"]}, "final_labels": ["AI chatbots can improve the quality of Q&A forums"]}, "650": {"id": 650, "topic_id": 8, "title": "Q15-Complement", "comment": "Compliment beacuse forums will help as learning resource", "response_id": "R_p5J7fk8ohpOkaE9", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["Forums as Complementary Learning Resources"]}, "final_labels": []}, "651": {"id": 651, "topic_id": 8, "title": "Q15-Complement", "comment": "Same way", "response_id": "R_5unnoFsKBOyRaZr", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "652": {"id": 652, "topic_id": 8, "title": "Q15-Complement", "comment": "Chatbots are trained on existing text. If people stopped writing answers it won't be able to answer newer questions.\nMaybe AGI solves this.", "response_id": "R_5AcJ0hhfNRYyHgB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots source/gather solutions from Q&A forums"], "5": ["AI chatbots source/gather solutions from Q&A forums"]}, "final_labels": ["AI chatbots source/gather solutions from Q&A forums"]}, "653": {"id": 653, "topic_id": 8, "title": "Q15-Complement", "comment": "Peers have opinions not only facts.", "response_id": "R_1nPj1esA6tzKbUp", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Peers in Q&A forums offer opinions alongside facts"], "5": ["Peers in Q&A forums offer opinions alongside facts"]}, "final_labels": ["Peers in Q&A forums offer opinions alongside facts"]}, "654": {"id": 654, "topic_id": 8, "title": "Q15-Complement", "comment": "Q&A Forms could implement it but I don't think people would stop using them since you get a better answer there than anywhere else", "response_id": "R_3nBZXGuL7a6DEAi", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums provide better understanding/answers/explanations"], "5": ["Q&A forums provide better understanding/answers/explanations"]}, "final_labels": ["Q&A forums provide better understanding/answers/explanations"]}, "655": {"id": 655, "topic_id": 8, "title": "Q15-Complement", "comment": "Human to human interaction and problem solving will always have a place in software development. AI will just complement it.", "response_id": "R_3gODngeizfxut0e", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Human interaction in Q&A forums irreplaceable by AI"], "5": ["Human interaction in Q&A forums irreplaceable by AI"]}, "final_labels": ["Human interaction in Q&A forums irreplaceable by AI"]}, "656": {"id": 656, "topic_id": 8, "title": "Q15-Complement", "comment": "People using stack overflow will use AI to help them get their answers, but won't use them much.", "response_id": "R_3iDOnww9kfDzXYK", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["AI chatbots can help to generate ideas/solutions/code"], "5": ["limited the reliance on AI by forums"]}, "final_labels": []}, "657": {"id": 657, "topic_id": 8, "title": "Q15-Complement", "comment": "As these two update everyday, so it is difficult to replace as some solutions in stack overflow are more understandable.", "response_id": "R_8pMEFNaMJ4EBPYl", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums provide better understanding/answers/explanations"], "5": ["Q&A forums provide better understanding/answers/explanations"]}, "final_labels": ["Q&A forums provide better understanding/answers/explanations"]}, "658": {"id": 658, "topic_id": 8, "title": "Q15-Complement", "comment": "there might be question not answered that ai chatbots could help to answer.", "response_id": "R_9H7XjlBY78ZT4Yh", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are a fallback option for unhelpful human interactions/unanswered questions"], "5": ["AI chatbots are a fallback option for unhelpful human interactions/unanswered questions"]}, "final_labels": ["AI chatbots are a fallback option for unhelpful human interactions/unanswered questions"]}, "659": {"id": 659, "topic_id": 8, "title": "Q15-Complement", "comment": ", AI chatbots and Q&A forums each have their own unique strengths and can complement one another. Users may leverage chatbots for quick explanations and personalized guidance, while relying on Q&A forums for in-depth problem solving and community interaction. The combination of both resources can enhance the learning experience for programmers and developers.", "response_id": "R_31o9BttsiGFNL8X", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are faster", "AI chatbots can provide personalized responses/answers", "Q&A forums are for developer communication/community interaction", "Q&A forums provide better understanding/answers/explanations"], "5": ["AI chatbots are faster", "AI chatbots can provide personalized responses/answers", "Q&A forums provide better understanding/answers/explanations", "Q&A forums are for developer communication/community interaction", "Combining both tools enhances learning/understanding"]}, "final_labels": ["AI chatbots are faster", "AI chatbots can provide personalized responses/answers", "Q&A forums provide better understanding/answers/explanations", "Q&A forums are for developer communication/community interaction", "Combining both tools enhances learning/understanding"]}, "660": {"id": 660, "topic_id": 8, "title": "Q15-Complement", "comment": "Stack Overflow has more information than AI most of the time because it shows you how to solve your problem instead of explaining the issue", "response_id": "R_1rAg4n9ZhDFMKtm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums often contains more information than AI chatbots", "Q&A forums focus on problem-solving rather than issue explanation"], "5": ["Q&A forums focus on problem-solving rather than issue explanation"]}, "final_labels": ["Q&A forums focus on problem-solving rather than issue explanation", "Q&A forums often contains more information than AI chatbots"]}, "661": {"id": 661, "topic_id": 8, "title": "Q15-Complement", "comment": "There are still difficult problems ChatGPT cannot yet figure out on its own that Q&A forums are likely to have already solved", "response_id": "R_POPqtDZJCXSjt6N", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may not have answers to all problems/questions"], "5": ["AI chatbots may not have answers to all problems/questions"]}, "final_labels": ["AI chatbots may not have answers to all problems/questions"]}, "662": {"id": 662, "topic_id": 8, "title": "Q15-Complement", "comment": "Advice from individuals who have tried, tested and offered their solutions will always be relevant to learning.", "response_id": "R_2qe2JpiaEhN4SLB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums offer insights/solutions based on human experiences/experiments"], "5": ["Q&A forums offer insights/solutions based on human experiences/experiments"]}, "final_labels": ["Q&A forums offer insights/solutions based on human experiences/experiments"]}, "663": {"id": 663, "topic_id": 8, "title": "Q15-Complement", "comment": "Ai chatbots can help with a lot of problems but not all", "response_id": "R_03p5FaTjTGzxV61", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may not have answers to all problems/questions"], "5": ["AI chatbots may not have answers to all problems/questions"]}, "final_labels": ["AI chatbots may not have answers to all problems/questions"]}, "664": {"id": 664, "topic_id": 8, "title": "Q15-Complement", "comment": "Same reason as above.", "response_id": "R_3NVYMBjpJNg7ryD", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["na"]}, "final_labels": []}, "665": {"id": 665, "topic_id": 8, "title": "Q15-Complement", "comment": "Because people need to share knowledge", "response_id": "R_2vYT62k93LSVF02", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums foster a sense of community"], "5": ["Q&A forums foster a sense of community"]}, "final_labels": ["Q&A forums foster a sense of community"]}, "666": {"id": 666, "topic_id": 8, "title": "Q15-Complement", "comment": "As new tech and languages emerge, ChatGPT needs source material, which is likely StackOverflow. Without stack overflow, there's limited AI search.", "response_id": "R_1kZdnQ2grfJqxP2", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots source/gather solutions from Q&A forums"], "5": ["AI chatbots source/gather solutions from Q&A forums"]}, "final_labels": ["AI chatbots source/gather solutions from Q&A forums"]}, "667": {"id": 667, "topic_id": 8, "title": "Q15-Complement", "comment": "It will appear next to any question as a \"This is what AI says about this question\" prompt just like how AI is used in Amazon reviews", "response_id": "R_2YlcbS3wHk1JkMt", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots will be integrated into Q&A forums as supplementary insights"], "5": ["AI chatbots will be integrated into Q&A forums as supplementary insights"]}, "final_labels": ["AI chatbots will be integrated into Q&A forums as supplementary insights"]}, "668": {"id": 668, "topic_id": 8, "title": "Q15-Complement", "comment": "There are many specific problems chatgpt struggles with answering. Humans are needed.", "response_id": "R_25Ygt8nl5Zh4alj", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may not have answers to all problems/questions"], "5": ["AI chatbots may not have answers to all problems/questions"]}, "final_labels": ["AI chatbots may not have answers to all problems/questions"]}, "669": {"id": 669, "topic_id": 8, "title": "Q15-Complement", "comment": "Same reasoning as above", "response_id": "R_0xhTrshZ5nLMLuN", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["na"]}, "final_labels": []}, "670": {"id": 670, "topic_id": 8, "title": "Q15-Complement", "comment": "sometimes AI cant give specific help to certain problems, thats when you are resorting to forums", "response_id": "R_A5TwGGDkipmpyJr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may not have answers to all problems/questions"], "5": ["AI chatbots may not have answers to all problems/questions"]}, "final_labels": ["AI chatbots may not have answers to all problems/questions"]}, "671": {"id": 671, "topic_id": 8, "title": "Q15-Complement", "comment": "Idk", "response_id": "R_3pt12a3Qta6Qxjr", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "672": {"id": 672, "topic_id": 8, "title": "Q15-Complement", "comment": "Because it summarizes and help deepen understanding in specific sections", "response_id": "R_xFQf1427b4gJIHf", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify/elaborate human responses in Q&A forums", "AI Chatbots can be used as a summarizer"], "5": ["AI chatbots can clarify/elaborate human responses in Q&A forums", "AI Chatbots can be used as a summarizer"]}, "final_labels": ["AI chatbots can clarify/elaborate human responses in Q&A forums", "AI Chatbots can be used as a summarizer"]}, "673": {"id": 673, "topic_id": 8, "title": "Q15-Complement", "comment": "ChatGPT is a good aid but it doesn't replace a full solution", "response_id": "R_3Du5KaMwadEY7Qg", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots aid in learning"], "5": ["AI chatbots aid in learning"]}, "final_labels": ["AI chatbots aid in learning"]}, "674": {"id": 674, "topic_id": 8, "title": "Q15-Complement", "comment": "Discussion makes you understand things better", "response_id": "R_VLrhqGB4Jt1ME6Z", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A Forum discussions allow for correction and refinement of suggested solutions /better understanding"], "5": ["Q&A Forum discussions allow for correction and refinement of suggested solutions /better understanding"]}, "final_labels": ["Q&A Forum discussions allow for correction and refinement of suggested solutions /better understanding"]}, "675": {"id": 675, "topic_id": 8, "title": "Q15-Complement", "comment": "They can go into greater depth or clarify an answer found on a forum", "response_id": "R_3QVk6RiR0hxdWOY", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify/elaborate human responses in Q&A forums"], "5": ["AI chatbots can clarify/elaborate human responses in Q&A forums"]}, "final_labels": ["AI chatbots can clarify/elaborate human responses in Q&A forums"]}, "676": {"id": 676, "topic_id": 8, "title": "Q15-Complement", "comment": "AI chatbots definitely can not answer every question related to programming.", "response_id": "R_2TLwd7AH6VqSm7r", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may not have answers to all problems/questions"], "5": ["AI chatbots may not have answers to all problems/questions"]}, "final_labels": ["AI chatbots may not have answers to all problems/questions"]}, "677": {"id": 677, "topic_id": 8, "title": "Q15-Complement", "comment": "Open forums allow for any question and will complement ChatGPT for asking coding questions.", "response_id": "R_3GlCIFiq6Fad4Ep", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums can help with anything", "AI Chatbots can help with code questions"], "5": ["AI Chatbots can help with code questions"]}, "final_labels": ["AI Chatbots can help with code questions", "Q&A forums can help with anything"]}, "678": {"id": 678, "topic_id": 8, "title": "Q15-Complement", "comment": "Viewing other users opinions will still be meaningful and insightful that chatGPT will complement.", "response_id": "R_1Dvh2ZsfzBKKRMm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums offer insights/solutions based on human experiences/experiments"], "5": ["Q&A forums offer insights/solutions based on human experiences/experiments"]}, "final_labels": ["Q&A forums offer insights/solutions based on human experiences/experiments"]}, "679": {"id": 679, "topic_id": 8, "title": "Q15-Complement", "comment": "I do not have idea about Q&A Forums in chatGPT but i do not think it will replace it", "response_id": "R_2XjGIaTpfPVRWfU", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["Uncertainty About AI Replacing Forums"]}, "final_labels": []}, "680": {"id": 680, "topic_id": 8, "title": "Q15-Complement", "comment": "same as above", "response_id": "R_1NyTlcpwvDXvXuJ", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "681": {"id": 681, "topic_id": 8, "title": "Q15-Complement", "comment": "Sometimes human explanations are better.", "response_id": "R_3IS2dBBXXnVLIQZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums provide better understanding/answers/explanations"], "5": ["Q&A forums provide better understanding/answers/explanations"]}, "final_labels": ["Q&A forums provide better understanding/answers/explanations"]}, "682": {"id": 682, "topic_id": 8, "title": "Q15-Complement", "comment": "nothing can replace Forums, they will always be around", "response_id": "R_C8ipGTomDVyvwtP", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["Human interaction in Q&A forums irreplaceable by AI"], "5": ["Irreplaceability of Forums"]}, "final_labels": []}, "683": {"id": 683, "topic_id": 8, "title": "Q15-Complement", "comment": "AI bots are only a tool of assistance not a replacement.", "response_id": "R_3sA3Oa6CPBO9XeW", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots serve as tools for assistance/interactive learning"], "5": ["AI chatbots serve as tools for assistance/interactive learning"]}, "final_labels": ["AI chatbots serve as tools for assistance/interactive learning"]}, "684": {"id": 684, "topic_id": 8, "title": "Q15-Complement", "comment": "You can have more of a real conversation on a forum.", "response_id": "R_39Nb6m3sK4Yzl29", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Human interactions in Q&A forums may be more efficient than Human-AI interactions"], "5": ["Human interactions in Q&A forums may be more efficient than Human-AI interactions"]}, "final_labels": ["Human interactions in Q&A forums may be more efficient than Human-AI interactions"]}, "685": {"id": 685, "topic_id": 8, "title": "Q15-Complement", "comment": "AI chat bots can give quick answers and cater to you since you can describe exactly how you want the answer to be given", "response_id": "R_2ttWnCpFURDv2qo", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are faster", "AI chatbots can provide personalized responses/answers"], "5": ["AI chatbots are faster", "AI chatbots can provide personalized responses/answers"]}, "final_labels": ["AI chatbots are faster", "AI chatbots can provide personalized responses/answers"]}, "686": {"id": 686, "topic_id": 8, "title": "Q15-Complement", "comment": "i  will complement this", "response_id": "R_2VfDhQV9akGJtxC", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["NA"]}, "final_labels": []}, "687": {"id": 687, "topic_id": 8, "title": "Q15-Complement", "comment": "I don't expect it to be completely solved because of the difficulty of the question formula for artificial intelligence to understand.", "response_id": "R_4S141xeef0FjDIq", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may have difficulty understanding human questions"], "5": ["AI chatbots may have difficulty understanding human questions"]}, "final_labels": ["AI chatbots may have difficulty understanding human questions"]}, "688": {"id": 688, "topic_id": 8, "title": "Q15-Complement", "comment": "Maybe integrate ai in the QA forums to help a lot at same time, i have seen it happen in a couple of websites.", "response_id": "R_40k1R23ZHGZJcVr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are faster"], "5": ["AI chatbots are faster"]}, "final_labels": ["AI chatbots are faster"]}, "689": {"id": 689, "topic_id": 8, "title": "Q15-Complement", "comment": "No", "response_id": "R_4MbPf2p8Q5xLaxy", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["NA"]}, "final_labels": []}, "690": {"id": 690, "topic_id": 8, "title": "Q15-Complement", "comment": ".", "response_id": "R_4hFSTH2DdXtfqq5", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "691": {"id": 691, "topic_id": 8, "title": "Q15-Complement", "comment": "It cannot be replaced, but it helps in obtaining information.", "response_id": "R_4olzLSXktSLxdN7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can help in obtaining information"], "5": ["AI chatbots can help in obtaining information"]}, "final_labels": ["AI chatbots can help in obtaining information"]}, "692": {"id": 692, "topic_id": 8, "title": "Q15-Complement", "comment": "Not fully know what human have problem with", "response_id": "R_5q80Rz0riiYKqE7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots lack full understanding of specific problems"], "5": ["AI chatbots lack full understanding of specific problems"]}, "final_labels": ["AI chatbots lack full understanding of specific problems"]}, "693": {"id": 693, "topic_id": 8, "title": "Q15-Complement", "comment": "Stackoverflow can show some hidden tricks and bugs with some code", "response_id": "R_7YvwbEKOE1CRWx3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums can reveal hidden tricks and bugs in code"], "5": ["Q&A forums can reveal hidden tricks and bugs in code"]}, "final_labels": ["Q&A forums can reveal hidden tricks and bugs in code"]}, "694": {"id": 694, "topic_id": 8, "title": "Q15-Complement", "comment": "Because the question forums contain experts in multiple fields", "response_id": "R_77BcXhpD8QdN7f0", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums offer value through the human aspect provided by diverse experiences"], "5": ["Q&A forums offer value through the human aspect provided by diverse experiences"]}, "final_labels": ["Q&A forums offer value through the human aspect provided by diverse experiences"]}, "695": {"id": 695, "topic_id": 8, "title": "Q15-Complement", "comment": "Chatgpt is more like an interactive learning not an outlined resource", "response_id": "R_8E42yL2OEIKivl7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots serve as tools for assistance/interactive learning"], "5": ["AI chatbots serve as tools for assistance/interactive learning"]}, "final_labels": ["AI chatbots serve as tools for assistance/interactive learning"]}, "696": {"id": 696, "topic_id": 8, "title": "Q15-Complement", "comment": "caht bots aren't are reliable source to replace resource for programming-related topics", "response_id": "R_2FFlb9lG4iLzxC8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "697": {"id": 697, "topic_id": 8, "title": "Q15-Complement", "comment": "I think no, because AI doesn\u2019t have enough resources", "response_id": "R_4OvHsWb4Iv7TQk1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums often contains more information than AI chatbots"], "5": ["Q&A forums often contains more information than AI chatbots"]}, "final_labels": ["Q&A forums often contains more information than AI chatbots"]}, "698": {"id": 698, "topic_id": 8, "title": "Q15-Complement", "comment": "Humans understand questions and answer it better between each other than AI", "response_id": "R_4knfHxyRsw1iYII", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums provide better understanding/answers/explanations"], "5": ["Q&A forums provide better understanding/answers/explanations"]}, "final_labels": ["Q&A forums provide better understanding/answers/explanations"]}, "699": {"id": 699, "topic_id": 8, "title": "Q15-Complement", "comment": "Stack Overflow present experiences and questions of others, chatbots won't replace that anytime soon.", "response_id": "R_1aMbRsHtDcZL8lP", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums offer a variety of experiences and solutions"], "5": ["Q&A forums offer a variety of experiences and solutions"]}, "final_labels": ["Q&A forums offer a variety of experiences and solutions"]}, "700": {"id": 700, "topic_id": 9, "title": "Q15-Other", "comment": "I think stack overflow will always be a medium of communication of between clarification on a certain topic of coding.", "response_id": "R_2WNKDAzNddej2I6", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums remain a vital communication medium for coding clarifications"], "5": ["Q&A forums remain a vital communication medium for coding clarifications"]}, "final_labels": ["Q&A forums remain a vital communication medium for coding clarifications"]}, "701": {"id": 701, "topic_id": 9, "title": "Q15-Other", "comment": "Q&A Forums will always be around I feel. Humans will always have questions or weird issues found when coding. Coding is inherently not a human task, therefore humans will always have questions.", "response_id": "R_1pLGIqkXUPavbps", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums will persist due to ongoing human queries and coding challenges"], "5": ["Q&A forums will persist due to ongoing human queries and coding challenges"]}, "final_labels": ["Q&A forums will persist due to ongoing human queries and coding challenges"]}, "702": {"id": 702, "topic_id": 9, "title": "Q15-Other", "comment": "I don't think so AI chatbots will ever replace Q&A forums , because on Q&A forums real experiences of developers are shared, basically real communication happens with experienced developers.And that's why I think this way.", "response_id": "R_1r3vqOM1rD9rt8L", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums share real experiences", "Q&A forums facilitate communication with experienced developers"], "5": ["Q&A forums facilitate communication with experienced developers", "Q&A forums share real experiences"]}, "final_labels": ["Q&A forums share real experiences", "Q&A forums facilitate communication with experienced developers"]}, "703": {"id": 703, "topic_id": 9, "title": "Q15-Other", "comment": "I think, stack over flow is the best platform for discussions. Non other chatbots will replace Q&A forms.", "response_id": "R_2awoVvYW22ZbqKZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums viewed as best platforms for discussions"], "5": ["Q&A forums viewed as best platforms for discussions"]}, "final_labels": ["Q&A forums viewed as best platforms for discussions"]}, "704": {"id": 704, "topic_id": 9, "title": "Q15-Other", "comment": "chatbots would be missing the entire thread from the forum, missing key info to look at", "response_id": "R_1OQ5sSx3gzcVkrs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may not capture the full context of the question"], "5": ["AI chatbots may not capture the full context of the question"]}, "final_labels": ["AI chatbots may not capture the full context of the question"]}, "705": {"id": 705, "topic_id": 9, "title": "Q15-Other", "comment": "Stack overflow is a forum with people and professors/professionals alike.", "response_id": "R_2XaLg9QRrblDXRX", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["Q&A forums utilize by both amateurs and professionals"], "5": ["Stack Overflow's Diverse Expert Community"]}, "final_labels": []}, "706": {"id": 706, "topic_id": 9, "title": "Q15-Other", "comment": "AI Chatbots stand at a huge disadvantage in that there are certain concepts and problems that are better solved by people.", "response_id": "R_2BgHQAdBf20YaVW", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Human solutions are better than AI-generated solutions in certain topics"], "5": ["Human solutions are better than AI-generated solutions in certain topics"]}, "final_labels": ["Human solutions are better than AI-generated solutions in certain topics"]}, "707": {"id": 707, "topic_id": 9, "title": "Q15-Other", "comment": "chatbots cant replace/complement stack overflow platforms as it just gives complete information about the topic we asked whereas we get different perspective of answers via stack overflow.", "response_id": "R_3kLZCeWs78AjwhF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums offer diverse perspectives through multiple answers", "AI chatbots provide complete information on specific topics"], "5": ["AI chatbots provide complete information on specific topics", "Q&A forums offer diverse perspectives through multiple answers"]}, "final_labels": ["Q&A forums offer diverse perspectives through multiple answers", "AI chatbots provide complete information on specific topics"]}, "708": {"id": 708, "topic_id": 9, "title": "Q15-Other", "comment": "No because there\u2019s some real issues chatbot can\u2019t solve it, like i got issue in install my first express.js server and i don\u2019t find it simply i can search for fix in stack overflow is more realistic", "response_id": "R_2YK95R07aWH8jtJ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums provide realistic fixes for specific problems", "AI chatbots may not have answers to all problems/questions"], "5": ["AI chatbots may not have answers to all problems/questions", "Q&A forums provide realistic fixes for specific problems"]}, "final_labels": ["Q&A forums provide realistic fixes for specific problems", "AI chatbots may not have answers to all problems/questions"]}, "709": {"id": 709, "topic_id": 9, "title": "Q15-Other", "comment": "There are a lot of very specific issues that are posted on Stack Overflow and the discussion in the comments give many specific examples of potential solutions. AI chatbots as of now can't replace this aspect that Stack Overflow offers.", "response_id": "R_2SvmJx1woxo86QB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A Forum discussions allow for correction and refinement of suggested solutions /better understanding", "Q&A forums contain very specific issues"], "5": ["Q&A forums contain very specific issues", "Q&A Forum discussions allow for correction and refinement of suggested solutions /better understanding"]}, "final_labels": ["Q&A forums contain very specific issues", "Q&A Forum discussions allow for correction and refinement of suggested solutions /better understanding"]}, "710": {"id": 710, "topic_id": 9, "title": "Q15-Other", "comment": "May happen or may not. depending on the accuracy of the code and type of the problem complexity", "response_id": "R_3j7ripp4MiwOOOr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Replacement by AI chatbots depends on code accuracy and problem complexity"], "5": ["Replacement by AI chatbots depends on code accuracy and problem complexity"]}, "final_labels": ["Replacement by AI chatbots depends on code accuracy and problem complexity"]}, "711": {"id": 711, "topic_id": 9, "title": "Q15-Other", "comment": "In professional spaces and sites like reddit, human feedback is valueable and appriciated", "response_id": "R_2rUCEofpPmMdMu2", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Human feedback is valued and appreciated in Q&A forums"], "5": ["Human feedback is valued and appreciated in Q&A forums"]}, "final_labels": ["Human feedback is valued and appreciated in Q&A forums"]}, "712": {"id": 712, "topic_id": 9, "title": "Q15-Other", "comment": "Questioning peers will always be helpfull", "response_id": "R_9RHNM3e0c8bFNq9", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Questioning peers remains a helpful practice"], "5": ["Questioning peers remains a helpful practice"]}, "final_labels": ["Questioning peers remains a helpful practice"]}, "713": {"id": 713, "topic_id": 9, "title": "Q15-Other", "comment": "People trust real life people more than computers when it comes to experiences and knowledge since AI gets their knowledge from humans and what they put online", "response_id": "R_2PcnQoPrkpYoL7L", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["People trust real-life experiences and knowledge from humans more than AI", "AI derives its knowledge from human-generated online content"], "5": ["AI derives its knowledge from human-generated online content", "People trust real-life experiences and knowledge from humans more than AI"]}, "final_labels": ["People trust real-life experiences and knowledge from humans more than AI", "AI derives its knowledge from human-generated online content"]}, "714": {"id": 714, "topic_id": 9, "title": "Q15-Other", "comment": "Won\u2019t be as popular", "response_id": "R_2YeP0oKxqWoe2x6", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI may not achieve the same popularity as human-driven platforms"], "5": ["AI may not achieve the same popularity as human-driven platforms"]}, "final_labels": ["AI may not achieve the same popularity as human-driven platforms"]}, "715": {"id": 715, "topic_id": 9, "title": "Q15-Other", "comment": "I believe forums will always be human-oriented.", "response_id": "R_0eJKqiiapDIo2l3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Q&A forums are expected to remain oriented towards human interaction"], "5": ["Q&A forums are expected to remain oriented towards human interaction"]}, "final_labels": ["Q&A forums are expected to remain oriented towards human interaction"]}, "716": {"id": 716, "topic_id": 9, "title": "Q15-Other", "comment": "I haven't used any of what was mentioned.", "response_id": "R_47kZtvTcnQfFOia", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["Acknowledgment of unfamiliarity with Q&A forums and AI chatbots"], "5": ["na"]}, "final_labels": []}, "717": {"id": 717, "topic_id": 10, "title": "Q17-Advantages", "comment": "Fast response", "response_id": "R_2zo0U2ReVQ4ecJu", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "718": {"id": 718, "topic_id": 10, "title": "Q17-Advantages", "comment": "Easy to find solutions, fast and redundant.", "response_id": "R_1kSmjLK6KjVJefS", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"]}, "719": {"id": 719, "topic_id": 10, "title": "Q17-Advantages", "comment": "As long as the question is described accurately, it will give you the answer very quickly", "response_id": "R_2qvNC6GpKeMuqIh", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "720": {"id": 720, "topic_id": 10, "title": "Q17-Advantages", "comment": "saves time", "response_id": "R_25GyPHft5bTbCa5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "721": {"id": 721, "topic_id": 10, "title": "Q17-Advantages", "comment": "It delivers solutions and examples quickly that are able to be copied and tested within your own coding environment.", "response_id": "R_2WNKDAzNddej2I6", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "722": {"id": 722, "topic_id": 10, "title": "Q17-Advantages", "comment": "It increases the productivity on almost every aspect", "response_id": "R_1PRFbqP3ue2G6Vo", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots enhance productivity"], "5": ["AI Chatbots enhance productivity"]}, "final_labels": ["AI Chatbots enhance productivity"]}, "723": {"id": 723, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI responses are immediate, dynamic, and specific to the given question.", "response_id": "R_23dAxYLae0gOvh8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots provide specific/relevant answers/solutions", "AI chatbots can provide personalized/customized/tailored answers"], "5": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers", "AI chatbots provide specific/relevant answers/solutions"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots provide specific/relevant answers/solutions", "AI chatbots can provide personalized/customized/tailored answers"]}, "724": {"id": 724, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI chatbots are good at offering advice for specific issues and explaining topics on a one by one basis which can be very helpful.", "response_id": "R_4HkRLU8g2HwzFZf", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide clear explanations/more examples", "AI chatbots can provide advice to specific issues"], "5": ["AI chatbots can provide clear explanations/more examples", "AI chatbots can provide advice to specific issues"]}, "final_labels": ["AI chatbots can provide clear explanations/more examples", "AI chatbots can provide advice to specific issues"]}, "725": {"id": 725, "topic_id": 10, "title": "Q17-Advantages", "comment": "dynamic troubleshooting is a huge advantage", "response_id": "R_8fdTxWTHhsVnvZD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide dynamic troubleshooting"], "5": ["AI chatbots can provide dynamic troubleshooting"]}, "final_labels": ["AI chatbots can provide dynamic troubleshooting"]}, "726": {"id": 726, "topic_id": 10, "title": "Q17-Advantages", "comment": "It can save lots of time, but only if used correctly.", "response_id": "R_11i5vptCkng1jV1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "727": {"id": 727, "topic_id": 10, "title": "Q17-Advantages", "comment": "It's nice to have AI chatbots when I can't find answers online.", "response_id": "R_XSpJqvnrEOpldBL", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are valuable when answers are elusive online"], "5": ["AI chatbots are valuable when answers are elusive online"]}, "final_labels": ["AI chatbots are valuable when answers are elusive online"]}, "728": {"id": 728, "topic_id": 10, "title": "Q17-Advantages", "comment": "Fast and effective results that are tailored to my questions, and it is able to understand my circumstances and provide additional responses on top of that.", "response_id": "R_24cTRzPAhTldE9O", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots are faster"], "5": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers"]}, "729": {"id": 729, "topic_id": 10, "title": "Q17-Advantages", "comment": "It's really fast for AI to give you a response and explain it to you", "response_id": "R_2ExSrMGbAJ0R7DD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can provide clear explanations/more examples"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can provide clear explanations/more examples"]}, "730": {"id": 730, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI chatbots are faster, more concise, and tailored toward every individual problem. Instead of going through articles, and forums just to be able to find someone with the same problem who also have a solution", "response_id": "R_2zpdQ2CWTcr2bTI", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots provide concise answers", "Easy access to answers/solutions/info with AI chatbot"], "5": ["AI Chatbots are faster", "AI Chatbots provide concise answers"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots provide concise answers", "AI chatbots can provide personalized/customized/tailored answers", "Easy access to answers/solutions/info with AI chatbot"]}, "731": {"id": 731, "topic_id": 10, "title": "Q17-Advantages", "comment": "chat gpt is answering the exact question you have compared to other tutorials that arent exactly what you need. Chat gpt gives you the answer you need right away", "response_id": "R_3HSmysMxn4PRb2m", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide specific/relevant answers/solutions", "AI Chatbots are faster"], "5": ["AI chatbots provide specific/relevant answers/solutions"]}, "final_labels": ["AI chatbots provide specific/relevant answers/solutions", "AI Chatbots are faster"]}, "732": {"id": 732, "topic_id": 10, "title": "Q17-Advantages", "comment": "The ability to ask questions back and forth and receive code snippets relevant to your questions at an instant.", "response_id": "R_3JpWR7pnp9tjScY", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can engage in back-and-forth questioning"], "5": ["AI Chatbots can engage in back-and-forth questioning"]}, "final_labels": ["AI Chatbots can engage in back-and-forth questioning"]}, "733": {"id": 733, "topic_id": 10, "title": "Q17-Advantages", "comment": "Someone may not know the correct terminology to phrase their question. Searching on the internet can be hard for someone not familiar with the correct terminology. chatGPT handles these questions better, by asking follow-up questions to clarify details.", "response_id": "R_2cjCkvN0OFglkIA", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots excel in handling questions from those unfamiliar with correct terminology", "AI Chatbots can ask follow-up questions to clarify and understand details"], "5": ["AI Chatbots excel in handling questions from those unfamiliar with correct terminology", "AI Chatbots can ask follow-up questions to clarify and understand details"]}, "final_labels": ["AI Chatbots excel in handling questions from those unfamiliar with correct terminology", "AI Chatbots can ask follow-up questions to clarify and understand details"]}, "734": {"id": 734, "topic_id": 10, "title": "Q17-Advantages", "comment": "Have abundant of data to give and analyze for.", "response_id": "R_1H05Hs9tDXdZS6j", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots have access to vast amounts of data"], "5": ["AI chatbots have access to vast amounts of data"]}, "final_labels": ["AI chatbots have access to vast amounts of data"]}, "735": {"id": 735, "topic_id": 10, "title": "Q17-Advantages", "comment": "Speed and accuracy is increasing. Being able to respond and conform to a specific problem. Many times it seems that the chatbot responded to how I worded my question, but I inaccurately described my problem to the chatbot. It's advantageous over other resources due to its speed, relative accuracy, ability to morph to most questions, and ability to regenerate different answers.", "response_id": "R_1pLGIqkXUPavbps", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can answer specific questions", "AI Chatbots are accurate", "AI Chatbots can generate different answers", "AI Chatbots can handle questions that are poorly worded or inaccurate"], "5": ["AI Chatbots are faster", "AI chatbots can answer specific questions", "AI Chatbots are accurate", "AI Chatbots can generate different answers", "AI Chatbots can handle questions that are poorly worded or inaccurate"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can answer specific questions", "AI Chatbots are accurate", "AI Chatbots can generate different answers", "AI Chatbots can handle questions that are poorly worded or inaccurate"]}, "736": {"id": 736, "topic_id": 10, "title": "Q17-Advantages", "comment": "I believe we get proper solution, and if we ask chatGPT to elaborate it , it also elaborates the explanation and that's why I think this way.", "response_id": "R_1r3vqOM1rD9rt8L", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify and elaborate on content"], "5": ["AI chatbots can clarify and elaborate on content"]}, "final_labels": ["AI chatbots can clarify and elaborate on content"]}, "737": {"id": 737, "topic_id": 10, "title": "Q17-Advantages", "comment": "It provide a case specific use-cases. It focuses on certain types of questions. It will give more examples related to a specific topic.", "response_id": "R_2awoVvYW22ZbqKZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can answer specific questions", "AI chatbots can provide clear explanations/more examples"], "5": ["AI chatbots can answer specific questions", "AI chatbots can provide clear explanations/more examples"]}, "final_labels": ["AI chatbots can answer specific questions", "AI chatbots can provide clear explanations/more examples"]}, "738": {"id": 738, "topic_id": 10, "title": "Q17-Advantages", "comment": "An advantage of using AI chatbots is that it gives you can example and it explains how it got to that answer.", "response_id": "R_2vjkpzsyHtTF6D2", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide clear explanations/more examples"], "5": ["AI chatbots can provide clear explanations/more examples"]}, "final_labels": ["AI chatbots can provide clear explanations/more examples"]}, "739": {"id": 739, "topic_id": 10, "title": "Q17-Advantages", "comment": "yes will get answers for any type of questions", "response_id": "R_XpI8uKCthDhGBKF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can answer any questions"], "5": ["AI chatbots can answer any questions"]}, "final_labels": ["AI chatbots can answer any questions"]}, "740": {"id": 740, "topic_id": 10, "title": "Q17-Advantages", "comment": "It save us a lot of time in finding the issue in the program.", "response_id": "R_28OtaQZOVEmAT50", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "741": {"id": 741, "topic_id": 10, "title": "Q17-Advantages", "comment": "A programmer's toolbox may benefit from the addition of chatbots such as ChatGPT. They are especially helpful when it comes to prompt responses, interactive support, and tailored direction. To guarantee a thorough and well-rounded learning experience, they should be used in addition to other resources like tutorials and forums. The particular requirements and preferences of the student will determine which resource is best.", "response_id": "R_1GK98CINuaMDhUt", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots provide interactive assistance/learning", "AI chatbots can provide personalized/customized/tailored answers"], "5": ["AI Chatbots are faster", "AI Chatbots provide interactive assistance/learning", "AI chatbots can provide personalized/customized/tailored answers", "AI chatbots can enhance programmers' toolboxes"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots provide interactive assistance/learning", "AI chatbots can provide personalized/customized/tailored answers", "AI chatbots can enhance programmers' toolboxes"]}, "742": {"id": 742, "topic_id": 10, "title": "Q17-Advantages", "comment": "I would say that an advantage of using an AI chatbot would be that it is much faster than trying to search through web pages and tutorials to find exactly what you are looking for. Also, with a chatbot, you can specify the context of the problem such as the specific hardware, software, language, etc. and it will be able to adapt its answer to help you.", "response_id": "R_2w14LA0gzv7Oakk", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers"], "5": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers"]}, "743": {"id": 743, "topic_id": 10, "title": "Q17-Advantages", "comment": "it's faster if it's accurate", "response_id": "R_1OQ5sSx3gzcVkrs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots are accurate"], "5": ["AI Chatbots are faster", "AI Chatbots are accurate"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots are accurate"]}, "744": {"id": 744, "topic_id": 10, "title": "Q17-Advantages", "comment": "It can provide more hyperfocused solutions+explanations to what I ask it.", "response_id": "R_3oRqXr9dnRzL5wA", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide specific/relevant answers/solutions", "AI chatbots can provide clear explanations/more examples"], "5": ["AI chatbots provide specific/relevant answers/solutions", "AI chatbots can provide clear explanations/more examples"]}, "final_labels": ["AI chatbots provide specific/relevant answers/solutions", "AI chatbots can provide clear explanations/more examples"]}, "745": {"id": 745, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI chatbots are very effective in providing solutions to problems which would save lot of time for programmers and also it is interactive.", "response_id": "R_2e38ReTU1KGXuJK", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot", "AI Chatbots provide interactive assistance/learning"], "5": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot", "AI Chatbots provide interactive assistance/learning"]}, "final_labels": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot", "AI Chatbots provide interactive assistance/learning"]}, "746": {"id": 746, "topic_id": 10, "title": "Q17-Advantages", "comment": "I think the ability to manipulate the learning experience makes it appealing. The ability to take an answer provided by chatGPT and ask further in depth questions allows users to gather the information they really want/need. Instead of maybe watching a video tutorial where maybe the majority of the information given is not necessarily wanted or necessary to understand the topic.", "response_id": "R_1GBsP2Jl7nwTRPM", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized/tailored answers", "AI chatbots can be asked follow-up questions"], "5": ["AI chatbots can provide personalized/customized/tailored answers"]}, "final_labels": ["AI chatbots can provide personalized/customized/tailored answers", "AI chatbots can be asked follow-up questions"]}, "747": {"id": 747, "topic_id": 10, "title": "Q17-Advantages", "comment": "They allow users to ask questions about specific subjects that the tutorial might have not addressed and they often provide useful answers to those specific subjects geared to your particular needs. This is specially true when compared to StackOverflow.", "response_id": "R_2zhBayNSPHk0SvZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can answer specific questions"], "5": ["AI chatbots can answer specific questions"]}, "final_labels": ["AI chatbots can answer specific questions"]}, "748": {"id": 748, "topic_id": 10, "title": "Q17-Advantages", "comment": "more flexible", "response_id": "R_1LqcOAYB04bCGAt", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are flexible"], "5": ["AI chatbots are flexible"]}, "final_labels": ["AI chatbots are flexible"]}, "749": {"id": 749, "topic_id": 10, "title": "Q17-Advantages", "comment": "it can prompt solutions. if the solution doesn't solve the current issue, you can further specify your question. The chatbots can adjust the answer based on the users' responses.", "response_id": "R_2AMt6Qbrg3xPEJy", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots can adjust answers based on user feedback"], "5": ["AI Chatbots can adjust answers based on user feedback"]}, "final_labels": ["AI Chatbots can adjust answers based on user feedback", "AI Chatbots are faster"]}, "750": {"id": 750, "topic_id": 10, "title": "Q17-Advantages", "comment": "Advantages of chat GPT would definitely show an increase in workflow but other than that I can't see anything else", "response_id": "R_2XaLg9QRrblDXRX", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots enhance productivity"], "5": ["AI Chatbots enhance productivity"]}, "final_labels": ["AI Chatbots enhance productivity"]}, "751": {"id": 751, "topic_id": 10, "title": "Q17-Advantages", "comment": "When chatbots are correct they're probably the fastest way to solve a given programming issue. This is a huge boon to cutting down on workloads and making life easier overall, which I consider a win. Even when chatbots are wrong, they're often wrong in a way that can guide you in the right direction, supposing there's any truth in their response to a given inquiry.", "response_id": "R_3DbjsUAe0NXLB67", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "Incorrect AI chatbot responses can still guide users in the right direction"], "5": ["AI Chatbots are faster", "Incorrect AI chatbot responses can still guide users in the right direction", "AI Chatbots can cut down workloads"]}, "final_labels": ["AI Chatbots are faster", "Incorrect AI chatbot responses can still guide users in the right direction", "AI Chatbots can cut down workloads"]}, "752": {"id": 752, "topic_id": 10, "title": "Q17-Advantages", "comment": "While traditional tools like tutorials and forums offer a variety of viewpoints and in-depth explanations, AI chatbots give tailored, quick, and interactive support, making them complimentary rather than competitive. The best method for learning programming concepts and problem-solving is frequently a mix of these resources.", "response_id": "R_ONk5rAJnMP6aUmt", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots provide interactive assistance/learning", "AI chatbots can provide personalized/customized/tailored answers"], "5": ["AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots provide interactive assistance/learning"]}, "753": {"id": 753, "topic_id": 10, "title": "Q17-Advantages", "comment": "All these cannot clear the doubts of the learner but AI chatbots can", "response_id": "R_xAiKm0feBtoE5Y5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide clear explanations/more examples"], "5": ["AI chatbots can provide clear explanations/more examples"]}, "final_labels": ["AI chatbots can provide clear explanations/more examples"]}, "754": {"id": 754, "topic_id": 10, "title": "Q17-Advantages", "comment": "The advantages of using AI chatbots in learning programming topics include personalized interactive assistance, real-time responses, and adaptability to individual learning needs.", "response_id": "R_3e4vvQ0W2b5JcGW", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide interactive assistance/learning", "AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers"], "5": ["AI chatbots can provide personalized/customized/tailored answers"]}, "final_labels": ["AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots are faster", "AI Chatbots provide interactive assistance/learning"]}, "755": {"id": 755, "topic_id": 10, "title": "Q17-Advantages", "comment": "When someone is ignorant to a subject, it's often hard to explain the fundamentals in a way that make sense to that someone. People forget what it's like to not know something - not just the technical knowledge, but the emotional experience, ranging from insecurity to confusion to the fear of disappointing the people that have helped you because you don't understand. In my and my colleagues'  experience - CS instructors are generally not very receptive to questions when their initial explanations fail, and often have trouble clarifying or reframing things - the general consensus is that instructors will make you feel stupid, and not answer the question. Chatbots will talk with you endlessly, and there's no real emotional consequence or risk of \"feeling stupid\" when using one. In that way, they far exceed many human tutors.", "response_id": "R_1jxnMHJcPv0DIM5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots offer endless and non-judgmental interaction, reducing emotional risk/fear", "AI Chatbots can surpass human tutors in accessibility and emotional safety", "AI Chatbots can explain fundamentals to those unfamiliar with a subject better"], "5": ["AI Chatbots offer endless and non-judgmental interaction, reducing emotional risk/fear"]}, "final_labels": ["AI Chatbots offer endless and non-judgmental interaction, reducing emotional risk/fear", "AI Chatbots can surpass human tutors in accessibility and emotional safety", "AI Chatbots can explain fundamentals to those unfamiliar with a subject better"]}, "756": {"id": 756, "topic_id": 10, "title": "Q17-Advantages", "comment": "Faster information\nSummarizes based on various resources\nInformation gathering", "response_id": "R_wRe6jBEALg6tEI1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide information summaries", "AI chatbots gather information from various resources", "AI Chatbots are faster"], "5": ["AI Chatbots are faster", "AI chatbots provide information summaries", "AI chatbots gather information from various resources"]}, "final_labels": ["AI chatbots provide information summaries", "AI Chatbots are faster", "AI chatbots gather information from various resources"]}, "757": {"id": 757, "topic_id": 10, "title": "Q17-Advantages", "comment": ".", "response_id": "R_2rH0l86b6z3VGkY", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["NA"]}, "final_labels": []}, "758": {"id": 758, "topic_id": 10, "title": "Q17-Advantages", "comment": "The main advantage lies in the fact that you can ask it anything, which means that it can provide feedback on even the most obscure issues as long as you know how to ask the question right. I think that chatGPT is great for beginner programmers who may encounter issues that they really don't have the knowledge to solve yet. I had several times before chatgpt where I had an error that took me hours to fix, that chatgpt could have likely diagnosed within a few seconds. Overall though, I find it great how you are not reliant on luck to find answers, and don't have to hope that somebody has happened to make a tutorial online to fix certain bugs.", "response_id": "R_31yYsl9bsQkb3Bj", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can answer any questions", "AI Chatbots are faster", "AI chatbots can help in problem-solving/debugging code/with code"], "5": ["AI chatbots can answer any questions", "AI Chatbots are faster", "AI chatbots can help in problem-solving/debugging code/with code"]}, "final_labels": ["AI chatbots can answer any questions", "AI Chatbots are faster", "AI chatbots can help in problem-solving/debugging code/with code"]}, "759": {"id": 759, "topic_id": 10, "title": "Q17-Advantages", "comment": "All in one place, quick, customizable.", "response_id": "R_YVr2FOH45UPG29H", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots provide all-in-one solution"], "5": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots provide all-in-one solution"]}, "760": {"id": 760, "topic_id": 10, "title": "Q17-Advantages", "comment": "Resources are easily accessible, its just one type away. There are good video tutorials out there but finding them might take a while.", "response_id": "R_1NDMklWSrlzivsi", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions/info with AI chatbot"], "5": ["Easy access to answers/solutions/info with AI chatbot"]}, "final_labels": ["Easy access to answers/solutions/info with AI chatbot"]}, "761": {"id": 761, "topic_id": 10, "title": "Q17-Advantages", "comment": "we can easily understand and learn different questions and problems using chatgpt and whereas in programming resources we have limited problems and sources.", "response_id": "R_3h0ioj6QdHwJcF4", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots facilitate understanding and learning"], "5": ["AI Chatbots facilitate understanding and learning"]}, "final_labels": ["AI Chatbots facilitate understanding and learning"]}, "762": {"id": 762, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI Chatbots provide some level of customizability in the learning experience. They can be quicker and much more accessible than other resources and often do a better job breaking down complex topics.", "response_id": "R_2BgHQAdBf20YaVW", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots are faster", "AI chatbots can provide clear explanations/more examples", "Easy access to answers/solutions/info with AI chatbot"], "5": ["AI chatbots can provide personalized/customized/tailored answers", "Easy access to answers/solutions/info with AI chatbot"]}, "final_labels": ["AI chatbots can provide personalized/customized/tailored answers", "Easy access to answers/solutions/info with AI chatbot", "AI Chatbots are faster", "AI chatbots can provide clear explanations/more examples"]}, "763": {"id": 763, "topic_id": 10, "title": "Q17-Advantages", "comment": "Quick response, allows you to ask more specific questions, and can ask for examples, other resources, and some visuals.", "response_id": "R_OCezqIb9kECaTcJ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can answer specific questions", "AI chatbots can provide clear explanations/more examples"], "5": ["AI Chatbots are faster", "AI chatbots can answer specific questions", "AI chatbots can provide clear explanations/more examples"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can answer specific questions", "AI chatbots can provide clear explanations/more examples"]}, "764": {"id": 764, "topic_id": 10, "title": "Q17-Advantages", "comment": "ChatGPT can provide various examples and explanations at one place without having to search in different websites. It can provide solutions to various solutions in any programming issues.", "response_id": "R_BYstW2DPcmwZbTH", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide clear explanations/more examples", "Easy access to answers/solutions/info with AI chatbot", "AI chatbots can answer any questions"], "5": ["Easy access to answers/solutions/info with AI chatbot", "AI chatbots can answer any questions"]}, "final_labels": ["Easy access to answers/solutions/info with AI chatbot", "AI chatbots can answer any questions", "AI chatbots can provide clear explanations/more examples"]}, "765": {"id": 765, "topic_id": 10, "title": "Q17-Advantages", "comment": "Yes because its super quick", "response_id": "R_1f0NbGCyfVSZET4", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "766": {"id": 766, "topic_id": 10, "title": "Q17-Advantages", "comment": "It is a lot quicker than searching through multiple pages for your exact problem, you can paste code and have it analyze it for you which is very useful at times", "response_id": "R_ZJCCofbbf8fmX0l", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots can analyze code"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots can analyze code"]}, "767": {"id": 767, "topic_id": 10, "title": "Q17-Advantages", "comment": "- AI can pinpoint the exact problem you are facing for you. A huge amount of questions has been answered online, but to find the \"best\" question (in search engines, e.g.) and then filter the correct result is a challenge in itself.\n\nMore generally:\n- faster than non-AI approaches\n- able to adapt to the user (and their background knowledge)\n- able to generate concrete solutions for your own code", "response_id": "R_3R7lYsGMESE914d", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions/info with AI chatbot", "AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots can identify problems/issues"], "5": ["Easy access to answers/solutions/info with AI chatbot", "AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots can identify problems/issues"]}, "final_labels": ["Easy access to answers/solutions/info with AI chatbot", "AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots can identify problems/issues"]}, "768": {"id": 768, "topic_id": 10, "title": "Q17-Advantages", "comment": "It is usually faster and a more specialized answer.", "response_id": "R_3rTgsePGSeMANlV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers"]}, "769": {"id": 769, "topic_id": 10, "title": "Q17-Advantages", "comment": "you get a more tailored response to your questions.", "response_id": "R_3G1yYnFHS9ql2ss", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized/tailored answers"], "5": ["AI chatbots can provide personalized/customized/tailored answers"]}, "final_labels": ["AI chatbots can provide personalized/customized/tailored answers"]}, "770": {"id": 770, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI chatbots are very useful because you can keep asking questions about answers from previous asked questions. Basically, you are having a conversation instead of researching. Sometimes the extended researches online are not as useful as using an AI, you spend less time and learn a lot.", "response_id": "R_eIJrKuPZOcLJBN7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can be asked follow-up questions", "Easy access to answers/solutions/info with AI chatbot"], "5": ["AI chatbots can be asked follow-up questions", "Easy access to answers/solutions/info with AI chatbot"]}, "final_labels": ["AI chatbots can be asked follow-up questions", "Easy access to answers/solutions/info with AI chatbot"]}, "771": {"id": 771, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI can write test cases in their code when compared to programming resources.", "response_id": "R_2wGKxS5BJMNWSHe", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can write test cases for code"], "5": ["AI Chatbots can write test cases for code"]}, "final_labels": ["AI Chatbots can write test cases for code"]}, "772": {"id": 772, "topic_id": 10, "title": "Q17-Advantages", "comment": "Reduce time , find solution", "response_id": "R_1mWAsfadLhHUSeN", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"], "5": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"]}, "final_labels": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"]}, "773": {"id": 773, "topic_id": 10, "title": "Q17-Advantages", "comment": "You can ask it specific questions that may not have been answered by the other resources.", "response_id": "R_2Ym3PD4wl0iNhDS", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions/info with AI chatbot"], "5": ["Easy access to answers/solutions/info with AI chatbot"]}, "final_labels": ["Easy access to answers/solutions/info with AI chatbot"]}, "774": {"id": 774, "topic_id": 10, "title": "Q17-Advantages", "comment": "Using AI bots can provide us direct solution to the issues compared to any other resources.", "response_id": "R_pF24IOkngs3CFod", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide direct answers"], "5": ["AI Chatbots provide direct answers"]}, "final_labels": ["AI Chatbots provide direct answers"]}, "775": {"id": 775, "topic_id": 10, "title": "Q17-Advantages", "comment": "Live learning help from an ai is very good for a student's additional questions about the content, whereas you can't really ask premade material additional questions. Similar reasons to why an in-person class is nice.", "response_id": "R_3h6odOj0v6tXJLO", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide interactive assistance/learning", "AI chatbots can answer specific questions"], "5": ["AI Chatbots provide interactive assistance/learning", "AI chatbots can answer specific questions"]}, "final_labels": ["AI Chatbots provide interactive assistance/learning", "AI chatbots can answer specific questions"]}, "776": {"id": 776, "topic_id": 10, "title": "Q17-Advantages", "comment": "It isn't really advantageous except for when it can answer questions that are specific to my code and it can read and understand what it is doing quickly", "response_id": "R_RrfaoFOQsXObLi1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots can help with code", "AI Chatbots are faster"], "5": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots can help with code"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots can help with code"]}, "777": {"id": 777, "topic_id": 10, "title": "Q17-Advantages", "comment": "ChatGPT and other AI chatbots are available around-the-clock and offer interactive, personalized programming instruction as well as prompt problem-solving. They must, however, be utilized in conjunction with conventional materials to guarantee a comprehensive grasp of programming ideas. They are an invaluable addition to the education of a programmer.", "response_id": "R_2sRSoQ6EnSSyOgm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide interactive assistance/learning", "AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots are faster"], "5": ["AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots are faster", "AI Chatbots provide interactive assistance/learning"]}, "final_labels": ["AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots are faster", "AI Chatbots provide interactive assistance/learning"]}, "778": {"id": 778, "topic_id": 10, "title": "Q17-Advantages", "comment": "It is quicker and it gives the direct answer and then explains it. Also there will always be an answer, even to the most niche problem.", "response_id": "R_1LqHOwG0zrhGyaI", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide direct answers", "AI Chatbots are faster", "AI chatbots can answer any questions", "AI chatbots can provide clear explanations/more examples"], "5": ["AI Chatbots are faster", "AI chatbots can answer any questions", "AI Chatbots provide direct answers"]}, "final_labels": ["AI chatbots can answer any questions", "AI Chatbots are faster", "AI Chatbots provide direct answers", "AI chatbots can provide clear explanations/more examples"]}, "779": {"id": 779, "topic_id": 10, "title": "Q17-Advantages", "comment": "The greatest advantage is the speed in which you can get answers and the speed that it can correct itself to the best of its abilities.", "response_id": "R_3GwAiGQ9WFXNjxU", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster", "AI Chatbots can correct themselves"]}, "final_labels": ["AI Chatbots can correct themselves", "AI Chatbots are faster"]}, "780": {"id": 780, "topic_id": 10, "title": "Q17-Advantages", "comment": "I see chatGPT as a correction tool more than a creation tool. When given nothing to work on as basis there is a lot of room for error, but if you are getting somewhere and just stuck on why something might not work then AI can be a useful tool to gain insights you'd not see yourself. In comparison to other resources AI can be tailored to assist YOU in YOUR SPECIFIC scenario, rather than a generalist answer most other recourses provide.", "response_id": "R_2CHdaaUPJvu7KgE", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized/tailored answers", "AI chatbots can be used as a correction tool", "AI chatbots can refine/improve work"], "5": ["AI chatbots can be used as a correction tool", "AI chatbots can provide personalized/customized/tailored answers"]}, "final_labels": ["AI chatbots can be used as a correction tool", "AI chatbots can provide personalized/customized/tailored answers", "AI chatbots can refine/improve work"]}, "781": {"id": 781, "topic_id": 10, "title": "Q17-Advantages", "comment": "we can use AI chatbots for less complicated tasks, for example: what is the command in Linux to copy text?", "response_id": "R_7WFEyhkSr4ApjPz", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are suitable for straightforward tasks"], "5": ["AI chatbots are suitable for straightforward tasks"]}, "final_labels": ["AI chatbots are suitable for straightforward tasks"]}, "782": {"id": 782, "topic_id": 10, "title": "Q17-Advantages", "comment": "time saving", "response_id": "R_50CNi04ZGST6Ei5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "783": {"id": 783, "topic_id": 10, "title": "Q17-Advantages", "comment": "It is easier to get answers from AI. If you have a question it'll immediately give an answer instead of spending 20 min looking on google trying to find a answer to your question. AI can also give you an outline for you to follow with if you want to learn a new language.", "response_id": "R_VIK1nXwJMHZDWIV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions/info with AI chatbot", "AI Chatbots are faster", "AI Chatbots can provide learning outlines for new topics"], "5": ["AI Chatbots are faster", "AI Chatbots can provide learning outlines for new topics"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots can provide learning outlines for new topics", "Easy access to answers/solutions/info with AI chatbot"]}, "784": {"id": 784, "topic_id": 10, "title": "Q17-Advantages", "comment": "Much faster, and sometimes help me find the solution to issues that I couldn\u2019t find solution to elsewhere which is very impressive.", "response_id": "R_BQje8pCWNttoNoZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can help in problem-solving/debugging code/with code"], "5": ["AI Chatbots are faster", "AI chatbots can help in problem-solving/debugging code/with code"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can help in problem-solving/debugging code/with code"]}, "785": {"id": 785, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI chatbots are more interactive and if we don't like the answer generated we can regenerate an answer until we are satisfied with the answer.", "response_id": "R_PY7o87fXOg4RSkV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can generate different answers", "AI Chatbots provide interactive assistance/learning"], "5": ["AI Chatbots provide interactive assistance/learning"]}, "final_labels": ["AI Chatbots provide interactive assistance/learning", "AI Chatbots can generate different answers"]}, "786": {"id": 786, "topic_id": 10, "title": "Q17-Advantages", "comment": "I believe the biggest advantage is how these chatbots are able to compartmentalize and generate a response encapsulating the most important information from the programming resources they visit. In other words, their powerful ability to summarize on whatever answer or topic is their best advantage.", "response_id": "R_DHKE82gEogimwPT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide information summaries", "AI chatbots gather information from various resources"], "5": ["AI chatbots gather information from various resources", "AI chatbots provide information summaries"]}, "final_labels": ["AI chatbots gather information from various resources", "AI chatbots provide information summaries"]}, "787": {"id": 787, "topic_id": 10, "title": "Q17-Advantages", "comment": "Instant solutions. chatGPT is a one destination to many solutions.", "response_id": "R_3fiNb6zWdR9PVQQ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots provide all-in-one solution"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots provide all-in-one solution"]}, "788": {"id": 788, "topic_id": 10, "title": "Q17-Advantages", "comment": "I think it all comes down to the ability of an AI to provide further clarification and elaboration on content it presents to you, and in an almost instant manner. It has advantages over tutorials due to how dynamic it is, and has advantages over forums due to how instantly it can respond to your issues/questions.", "response_id": "R_1IBhSOcXAxkpbEE", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can clarify and elaborate on content", "AI Chatbots are faster"], "5": ["AI Chatbots are faster", "AI chatbots can clarify and elaborate on content"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can clarify and elaborate on content"]}, "789": {"id": 789, "topic_id": 10, "title": "Q17-Advantages", "comment": "Easy to get resolution of the issues\nSave the time for searching", "response_id": "R_10oV8SbVxGj64z8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions/info with AI chatbot", "AI Chatbots are faster"], "5": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"]}, "final_labels": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"]}, "790": {"id": 790, "topic_id": 10, "title": "Q17-Advantages", "comment": "fixing bugs", "response_id": "R_2y2FH0Axhp5LpHT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can help in problem-solving/debugging code/with code"], "5": ["AI chatbots can help in problem-solving/debugging code/with code"]}, "final_labels": ["AI chatbots can help in problem-solving/debugging code/with code"]}, "791": {"id": 791, "topic_id": 10, "title": "Q17-Advantages", "comment": "You can discuss things with it like a friend and can explain you the same topic in many ways compared to other programming resources", "response_id": "R_3NDoyiztqfcp1E8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide interactive assistance/learning", "AI chatbots can provide clear explanations/more examples"], "5": ["AI Chatbots provide interactive assistance/learning", "AI chatbots can provide clear explanations/more examples"]}, "final_labels": ["AI Chatbots provide interactive assistance/learning", "AI chatbots can provide clear explanations/more examples"]}, "792": {"id": 792, "topic_id": 10, "title": "Q17-Advantages", "comment": "Speed, ability to combine information from different sources.", "response_id": "R_2YIY6TaWPtYjSfz", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots gather information from various resources"], "5": ["AI chatbots gather information from various resources", "AI Chatbots are faster"]}, "final_labels": ["AI chatbots gather information from various resources", "AI Chatbots are faster"]}, "793": {"id": 793, "topic_id": 10, "title": "Q17-Advantages", "comment": "chatGPT is a comprehensive average of all solutions (from what I understand). Therefore, problems that only have one solution or many correct solutions are easiest to consult through chatGPT. ChatGPT is thus also great at explaining concepts, as it can use a variety of resources to expain the same thing in different ways based on user input.", "response_id": "R_2tnyQ14tmO2h1l7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions/info with AI chatbot", "AI chatbots can provide clear explanations/more examples", "AI chatbots gather information from various resources"], "5": ["AI chatbots can provide clear explanations/more examples"]}, "final_labels": ["AI chatbots can provide clear explanations/more examples", "Easy access to answers/solutions/info with AI chatbot", "AI chatbots gather information from various resources"]}, "794": {"id": 794, "topic_id": 10, "title": "Q17-Advantages", "comment": "The main advantage would be that finding the answer with a chatbot is a lot faster. You can directly ask it questions and it will answer your exact question to the best of its ability. StackOverflow and other sites often include incorrect code and don't always help you with your exact question. Another advantage is that you have the ability to ask the chatbot to explain concepts to you in detail.", "response_id": "R_UzRPsl6DrU6GGv7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can answer specific questions", "AI chatbots can provide clear explanations/more examples"], "5": ["AI Chatbots are faster", "AI chatbots can provide clear explanations/more examples"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can provide clear explanations/more examples", "AI chatbots can answer specific questions"]}, "795": {"id": 795, "topic_id": 10, "title": "Q17-Advantages", "comment": "Chatbots can scan lots of resources faster than a human can, and hopefully providing info in a condensed state that would normally require lots of filtering.", "response_id": "R_XuEVHVBd8v51DNv", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots gather information from various resources", "AI chatbots provide information summaries", "AI Chatbots are faster"], "5": ["AI Chatbots are faster", "AI chatbots gather information from various resources"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots gather information from various resources", "AI chatbots provide information summaries"]}, "796": {"id": 796, "topic_id": 10, "title": "Q17-Advantages", "comment": "No any other resources cant provide such extent of information in quick span of time than chatbots which sometimes will be very useful.", "response_id": "R_3kLZCeWs78AjwhF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "797": {"id": 797, "topic_id": 10, "title": "Q17-Advantages", "comment": "Instead of going through the whole video or written tutorial etc.., we can just get our query resolved with a simple prompt we give on ChatGPT. We can save a lot of time.", "response_id": "R_xEKLhB4swGzRuYV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions/info with AI chatbot", "AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"]}, "798": {"id": 798, "topic_id": 10, "title": "Q17-Advantages", "comment": "If programmers can get correct feedback directly this allows them to add, fix, and debug code at faster rates. Which has the added effect of allowing them to focus on the top-level view.", "response_id": "R_3I9OGwiuXmE9XKg", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots enhance productivity", "AI Chatbots can help with code"], "5": ["AI Chatbots can help with code", "AI Chatbots enhance productivity"]}, "final_labels": ["AI Chatbots can help with code", "AI Chatbots enhance productivity", "AI Chatbots are faster"]}, "799": {"id": 799, "topic_id": 10, "title": "Q17-Advantages", "comment": "The AI it's not good for learning but we can use in finding solutions for issue.\nThe AI it's tool for searching not providing", "response_id": "R_3dX0fi4sLII3PiH", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can help in problem-solving/debugging code/with code"], "5": ["AI chatbots can help in problem-solving/debugging code/with code"]}, "final_labels": ["AI chatbots can help in problem-solving/debugging code/with code"]}, "800": {"id": 800, "topic_id": 10, "title": "Q17-Advantages", "comment": "Fast and easy way to get direct answers and codes for my problems", "response_id": "R_bQkaerH2Fl0nnlD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"]}, "801": {"id": 801, "topic_id": 10, "title": "Q17-Advantages", "comment": "Ai chatbots can be faster in giving you solutions", "response_id": "R_RslT2qSMtPc2tDb", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "802": {"id": 802, "topic_id": 10, "title": "Q17-Advantages", "comment": "The aibots just more specific and have more speed in answers", "response_id": "R_2YK95R07aWH8jtJ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots provide specific/relevant answers/solutions"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots provide specific/relevant answers/solutions"]}, "803": {"id": 803, "topic_id": 10, "title": "Q17-Advantages", "comment": "faster, easier and can understand your problem perfectly", "response_id": "R_215FEdTEBSaZuef", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot", "AI Chatbots can understand user problems/issues/queries"], "5": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot", "AI Chatbots can understand user problems/issues/queries"]}, "final_labels": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot", "AI Chatbots can understand user problems/issues/queries"]}, "804": {"id": 804, "topic_id": 10, "title": "Q17-Advantages", "comment": "Faster, easier, can be changed, can be used in any topic, good for game development as 3D designs", "response_id": "R_CafRWLUSmPbnu3T", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot", "AI chatbots can provide personalized/customized/tailored answers", "AI chatbots can answer any questions"], "5": ["AI chatbots can provide personalized/customized/tailored answers", "AI chatbots can answer any questions", "Easy access to answers/solutions/info with AI chatbot"]}, "final_labels": ["AI chatbots can provide personalized/customized/tailored answers", "AI chatbots can answer any questions", "Easy access to answers/solutions/info with AI chatbot", "AI Chatbots are faster"]}, "805": {"id": 805, "topic_id": 10, "title": "Q17-Advantages", "comment": "Very fast tool", "response_id": "R_2SpOQibFdoXDYtK", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "806": {"id": 806, "topic_id": 10, "title": "Q17-Advantages", "comment": "If you're not sure what the issue even is or what specifically you are stuck on, AI chatbots can be a great starting place to understand what specifically you may need to be doing further research on. Also, chatGPT has the ability to pull from multiple resources and combine them into one spot which is very helpful instead of having to look at multiple sources on your own.", "response_id": "R_2SvmJx1woxo86QB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can understand user problems/issues/queries", "AI chatbots gather information from various resources", "AI chatbots provide information summaries"], "5": ["AI chatbots provide information summaries", "AI Chatbots can understand user problems/issues/queries", "AI chatbots gather information from various resources"]}, "final_labels": ["AI chatbots provide information summaries", "AI Chatbots can understand user problems/issues/queries", "AI chatbots gather information from various resources"]}, "807": {"id": 807, "topic_id": 10, "title": "Q17-Advantages", "comment": "The biggest advantage of artificial intelligence is the ability to interact and respond in a timely manner.", "response_id": "R_3k1Hed9uT5m0ExG", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide interactive assistance/learning", "AI Chatbots are faster"], "5": ["AI Chatbots are faster", "AI Chatbots provide interactive assistance/learning"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots provide interactive assistance/learning"]}, "808": {"id": 808, "topic_id": 10, "title": "Q17-Advantages", "comment": "The advantages I find relating to AI chatbots are that they provide fast answers to unique questions. AI chatbots also provided detailed explanations if you ask them to expand on the previous response they provided.", "response_id": "R_2Ymteq20Q8UvtmO", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can clarify and elaborate on content"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can clarify and elaborate on content"]}, "809": {"id": 809, "topic_id": 10, "title": "Q17-Advantages", "comment": "The chatGPT search for you and give you the results it a faster way and can explain and give examples", "response_id": "R_esbJyW7mlynWin7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can provide clear explanations/more examples"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can provide clear explanations/more examples"]}, "810": {"id": 810, "topic_id": 10, "title": "Q17-Advantages", "comment": "A.I. is always available with quick response for a somewhat reliable solution.", "response_id": "R_2Ya1RCTXHTghfoC", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots are available anytime"], "5": ["AI Chatbots are faster", "AI Chatbots are available anytime"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots are available anytime"]}, "811": {"id": 811, "topic_id": 10, "title": "Q17-Advantages", "comment": "They are quick, consice, and to the point. you also dont have to deal with any fluff or opinions that humans may have when making other resources.", "response_id": "R_2D0QXbxxx0V9kyD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots provide concise answers", "AI Chatbots are free from unnecessary details or human biases"], "5": ["AI Chatbots are faster", "AI Chatbots provide concise answers", "AI Chatbots are free from unnecessary details or human biases"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots provide concise answers", "AI Chatbots are free from unnecessary details or human biases"]}, "812": {"id": 812, "topic_id": 10, "title": "Q17-Advantages", "comment": "you can be more specific on where your confusion lays. Answer is generally more relevant to your specific code / example.", "response_id": "R_2ya9BHavbBKXivg", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide specific/relevant answers/solutions", "AI chatbots can answer specific questions"], "5": ["AI chatbots can answer specific questions", "AI chatbots provide specific/relevant answers/solutions"]}, "final_labels": ["AI chatbots can answer specific questions", "AI chatbots provide specific/relevant answers/solutions"]}, "813": {"id": 813, "topic_id": 10, "title": "Q17-Advantages", "comment": "I believe ChatGPT allows users to find answers to specific questions much quicker. It can explain things in ways that videos or written tutorials can't Since you are able to ask follow-up questions it also is much better than search engines as it remembers previous messages.", "response_id": "R_3Howth2U80l5ObO", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can answer specific questions", "AI chatbots can be asked follow-up questions", "AI chatbots have recollection of previous interactions"], "5": ["AI Chatbots are faster", "AI chatbots can answer specific questions", "AI chatbots can be asked follow-up questions", "AI chatbots have recollection of previous interactions"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can answer specific questions", "AI chatbots can be asked follow-up questions", "AI chatbots have recollection of previous interactions"]}, "814": {"id": 814, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI chatbots are easy to use and will give accurate answers.", "response_id": "R_2VJjmKmn8xcsl5H", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions/info with AI chatbot", "AI Chatbots are accurate"], "5": ["AI Chatbots are accurate", "Easy access to answers/solutions/info with AI chatbot"]}, "final_labels": ["AI Chatbots are accurate", "Easy access to answers/solutions/info with AI chatbot"]}, "815": {"id": 815, "topic_id": 10, "title": "Q17-Advantages", "comment": "They are fast to respond, and it is less embarrassing to ask a bot than a human. It inherently has a polite way of interacting, and I can ask it unlimited questions without fear. It is usually pretty accurate and really helpful in telling you why you have a specific issue, instead of having to deal with a video discussing an array of topics that have nothing to do with your question.", "response_id": "R_p3lsO9vWuS0Vv0d", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots offer endless and non-judgmental interaction, reducing emotional risk/fear", "AI Chatbots are accurate"], "5": ["AI Chatbots offer endless and non-judgmental interaction, reducing emotional risk/fear"]}, "final_labels": ["AI Chatbots offer endless and non-judgmental interaction, reducing emotional risk/fear", "AI Chatbots are accurate", "AI Chatbots are faster"]}, "816": {"id": 816, "topic_id": 10, "title": "Q17-Advantages", "comment": "ChatGPT can help you with very specific topics, such as with examples, breaking down problems and explanations, and more. If you're learning a topic for the first time, it might not be the best sole resource, but it's a good complement where you can ask for further examples or explanations.", "response_id": "R_1OjgBuMqtSdsaop", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can answer specific questions", "AI chatbots can provide clear explanations/more examples"], "5": ["AI chatbots can answer specific questions"]}, "final_labels": ["AI chatbots can answer specific questions", "AI chatbots can provide clear explanations/more examples"]}, "817": {"id": 817, "topic_id": 10, "title": "Q17-Advantages", "comment": "Fast response \nEasy to find information", "response_id": "R_1DD4RAfh4FfqWUq", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"]}, "818": {"id": 818, "topic_id": 10, "title": "Q17-Advantages", "comment": "The speed of finding the needed information and reducing the need to read the written tutorials or something like that.", "response_id": "R_1KygtcaEhlkmb09", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots minimize reliance on lengthy tutorials"], "5": ["AI Chatbots are faster", "AI Chatbots minimize reliance on lengthy tutorials"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots minimize reliance on lengthy tutorials"]}, "819": {"id": 819, "topic_id": 10, "title": "Q17-Advantages", "comment": "They provide immediate, personalized assistance, adapting to individual learning styles and offering real-time solutions to programming challenges.", "response_id": "R_R2Fr2UMojw2jyYF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots can understand user problems/issues/queries"], "5": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots can understand user problems/issues/queries"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots can understand user problems/issues/queries"]}, "820": {"id": 820, "topic_id": 10, "title": "Q17-Advantages", "comment": "Chatbots are faster and do not express unnecessary emotion when replying. SO is notorious for having users that belittle other users for asking simple questions.", "response_id": "R_3qK944MWUasHftb", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots offer endless and non-judgmental interaction, reducing emotional risk/fear"], "5": ["AI Chatbots are faster", "AI Chatbots offer endless and non-judgmental interaction, reducing emotional risk/fear"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots offer endless and non-judgmental interaction, reducing emotional risk/fear"]}, "821": {"id": 821, "topic_id": 10, "title": "Q17-Advantages", "comment": "The ability to personalize and get very specific solutions/help on your problems rather than attempting to translate a more generalized solution/help to your project.", "response_id": "R_ugflyJGwIb3t6TL", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide specific/relevant answers/solutions", "AI chatbots can provide personalized/customized/tailored answers"], "5": ["AI chatbots can provide personalized/customized/tailored answers", "AI chatbots provide specific/relevant answers/solutions"]}, "final_labels": ["AI chatbots can provide personalized/customized/tailored answers", "AI chatbots provide specific/relevant answers/solutions"]}, "822": {"id": 822, "topic_id": 10, "title": "Q17-Advantages", "comment": "There are currently no advantages, but it is a great resource to start with to know how to tackle a problem.", "response_id": "R_3DdwfABqqLkeZOa", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots serve as an initial resource for problem-solving approaches"], "5": ["AI chatbots serve as an initial resource for problem-solving approaches"]}, "final_labels": ["AI chatbots serve as an initial resource for problem-solving approaches"]}, "823": {"id": 823, "topic_id": 10, "title": "Q17-Advantages", "comment": "It can answer questions that you might have right there in the moment. It's also all in the same place, so you don't have to venture far to get your answer", "response_id": "R_1QycIu8QDolXzfs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots provide all-in-one solution"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots provide all-in-one solution"]}, "824": {"id": 824, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI is much more direct, I dont have to search through a 40 minute video or read through a 5000 word blog to get the answer to a question I might have. It saves time and explains exactly what I want to know in the way I want it to be explained.", "response_id": "R_1ptCU4xgOKOBKJb", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers", "Easy access to answers/solutions/info with AI chatbot", "AI Chatbots provide direct answers"], "5": ["AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots provide direct answers", "AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"]}, "final_labels": ["AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots provide direct answers", "AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"]}, "825": {"id": 825, "topic_id": 10, "title": "Q17-Advantages", "comment": "Able to provide multiple and quick examples along with help you on your current project. While videos tutorials only give one example and could be far different from the yours.", "response_id": "R_2XmruWIZ7RhByDF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can provide clear explanations/more examples"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can provide clear explanations/more examples"]}, "826": {"id": 826, "topic_id": 10, "title": "Q17-Advantages", "comment": "Saves time", "response_id": "R_1loxENjBZaRRuji", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "827": {"id": 827, "topic_id": 10, "title": "Q17-Advantages", "comment": "Provides quick answers to your questions", "response_id": "R_231qEU3xxVdwzkB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "828": {"id": 828, "topic_id": 10, "title": "Q17-Advantages", "comment": "These AI chatbots give you directly the information you are looking for. If you have issues in certain parts you can easily mentioning it and you\u2019ll get the answer.", "response_id": "R_3foP3WuIpKQAKLm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions/info with AI chatbot", "AI chatbots can help in problem-solving/debugging code/with code"], "5": ["Easy access to answers/solutions/info with AI chatbot", "AI chatbots can help in problem-solving/debugging code/with code"]}, "final_labels": ["Easy access to answers/solutions/info with AI chatbot", "AI chatbots can help in problem-solving/debugging code/with code"]}, "829": {"id": 829, "topic_id": 10, "title": "Q17-Advantages", "comment": "It provides Interactive learning experience and is available 24/7.", "response_id": "R_1otoSqbX1YX11Dr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide interactive assistance/learning"], "5": ["AI Chatbots provide interactive assistance/learning"]}, "final_labels": ["AI Chatbots provide interactive assistance/learning", "AI Chatbots are available anytime"]}, "830": {"id": 830, "topic_id": 10, "title": "Q17-Advantages", "comment": "The only advantage that I can see is that AI chatbots can help with debugging by telling you the possible reasons why you are getting an error which in turn will help resolve that.", "response_id": "R_1MKGAPdu4KxLaut", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can help in problem-solving/debugging code/with code"], "5": ["AI chatbots can help in problem-solving/debugging code/with code"]}, "final_labels": ["AI chatbots can help in problem-solving/debugging code/with code"]}, "831": {"id": 831, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI chatbots are a very versatile resource as you can find a seemingly unlimited source of information in one location and it is neatly presented to you. You can ask it to explain certain concepts or to generate code snippets for you to review to understand how things work.", "response_id": "R_3qJow6A4kMaU3v3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots have access to vast amounts of data", "AI chatbots can answer specific questions", "AI chatbots provide information summaries"], "5": ["AI chatbots have access to vast amounts of data", "AI chatbots provide information summaries"]}, "final_labels": ["AI chatbots have access to vast amounts of data", "AI chatbots can answer specific questions", "AI chatbots provide information summaries"]}, "832": {"id": 832, "topic_id": 10, "title": "Q17-Advantages", "comment": "creative solutions and in-depth steps (mostly). Can ask any question so can attempt to get an answer for any problem.", "response_id": "R_1gLr31KAX6x6pes", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide creative solutions", "AI chatbots can answer any questions", "AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"], "5": ["AI chatbots can provide creative solutions", "AI chatbots can answer any questions", "AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"]}, "final_labels": ["AI chatbots can provide creative solutions", "AI chatbots can answer any questions", "AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"]}, "833": {"id": 833, "topic_id": 10, "title": "Q17-Advantages", "comment": "It gives personalized code and is able to explain concepts in text very well", "response_id": "R_UAPLtFvj9iqK0Ex", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized/tailored answers", "AI chatbots can provide clear explanations/more examples"], "5": ["AI chatbots can provide personalized/customized/tailored answers", "AI chatbots can provide clear explanations/more examples"]}, "final_labels": ["AI chatbots can provide personalized/customized/tailored answers", "AI chatbots can provide clear explanations/more examples"]}, "834": {"id": 834, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI Chatbots can give you specified information based on your question, and it can give you detailed explanations from the question you asked it. It likely can replace written tutorials but some people are better as a visual learner so it'll be hard to replace video tutorials.", "response_id": "R_OrIV0jF4Im1w50t", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can answer specific questions", "AI chatbots can provide clear explanations/more examples"], "5": ["AI chatbots can answer specific questions", "AI chatbots can provide clear explanations/more examples"]}, "final_labels": ["AI chatbots can answer specific questions", "AI chatbots can provide clear explanations/more examples"]}, "835": {"id": 835, "topic_id": 10, "title": "Q17-Advantages", "comment": "You can prompt AI to more accurately find results for your exact issues.", "response_id": "R_1Xk5qSChSQMswP7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can help in problem-solving/debugging code/with code", "AI Chatbots are accurate"], "5": ["AI Chatbots are accurate", "AI chatbots can help in problem-solving/debugging code/with code"]}, "final_labels": ["AI Chatbots are accurate", "AI chatbots can help in problem-solving/debugging code/with code"]}, "836": {"id": 836, "topic_id": 10, "title": "Q17-Advantages", "comment": "I think AI chatbots can be helpful for learning programming topics compared to other mediums because they are interactive and fast. You can ask a follow-up question to a chatbot and they immediately respond. Also, you can give a really specific question for a chatbot to answer while this question might not be answered in other forms like tutorials or Stack Overflow.", "response_id": "R_27jsgpKaRVQxgNc", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide interactive assistance/learning", "AI Chatbots are faster", "AI chatbots can be asked follow-up questions", "AI chatbots can answer specific questions"], "5": ["AI Chatbots are faster", "AI chatbots can be asked follow-up questions", "AI chatbots can answer specific questions", "AI Chatbots provide interactive assistance/learning"]}, "final_labels": ["AI Chatbots provide interactive assistance/learning", "AI Chatbots are faster", "AI chatbots can be asked follow-up questions", "AI chatbots can answer specific questions"]}, "837": {"id": 837, "topic_id": 10, "title": "Q17-Advantages", "comment": "You can ask a specific question of the AI, in much the same way that you of a Q&A forum, without having to wait for a human to provide an answer. You can then immediately give additional prompts to refine the answer in ways that might try the patience of a human responder.", "response_id": "R_1LuF69BhNCOAldF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can answer specific questions", "AI Chatbots are faster", "AI Chatbots can adjust answers based on user feedback"], "5": ["AI Chatbots are faster", "AI chatbots can answer specific questions"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can answer specific questions", "AI Chatbots can adjust answers based on user feedback"]}, "838": {"id": 838, "topic_id": 10, "title": "Q17-Advantages", "comment": "The main advantage is an immediate, most likely accurate response. With AI chatbots, you can specify and expand upon your original problem, and the chatbots original solution, while for other programming resources, you may have to research more and find a different resource to use.", "response_id": "R_V4LA7nbhFkn29QB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots are accurate"], "5": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots are accurate"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots are accurate"]}, "839": {"id": 839, "topic_id": 10, "title": "Q17-Advantages", "comment": "Lack of having to confront an individual that you lack the knowledge and can quickly teach yourself the skill and have it elaborated to your full understanding. It usually is faster, especially if you can read and comprehend quickly. If you are in a rush crtl+c crtl+v despite it being stolen code.", "response_id": "R_2upnILbgMktCs4r", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots enable learning without admitting knowledge gaps to others", "AI chatbots can provide clear explanations/more examples", "AI Chatbots are faster"], "5": ["AI Chatbots are faster", "AI Chatbots enable learning without admitting knowledge gaps to others", "AI chatbots can provide clear explanations/more examples"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots enable learning without admitting knowledge gaps to others", "AI chatbots can provide clear explanations/more examples"]}, "840": {"id": 840, "topic_id": 10, "title": "Q17-Advantages", "comment": "it gives specific solution to your problems", "response_id": "R_Rsm4mcTqmSJxTgZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide specific/relevant answers/solutions"], "5": ["AI chatbots provide specific/relevant answers/solutions"]}, "final_labels": ["AI chatbots provide specific/relevant answers/solutions"]}, "841": {"id": 841, "topic_id": 10, "title": "Q17-Advantages", "comment": "I would say, quick on point answers without making us to read the whole concept. It's like having a top coder as your friend to help you at any time.", "response_id": "R_BXrwpXQFq8e2nyp", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots provide direct answers", "AI Chatbots are available anytime"], "5": ["AI Chatbots are faster", "AI Chatbots provide direct answers"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots provide direct answers", "AI Chatbots are available anytime"]}, "842": {"id": 842, "topic_id": 10, "title": "Q17-Advantages", "comment": "Saving time, straight to the point", "response_id": "R_24jZ5eyDG7a6tFs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots provide direct answers"], "5": ["AI Chatbots are faster", "AI Chatbots provide direct answers"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots provide direct answers"]}, "843": {"id": 843, "topic_id": 10, "title": "Q17-Advantages", "comment": "The level of detail that you must use to relay your question to A.I  allows the user to refine their own understanding", "response_id": "R_3GBS0y4QkH64cl1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Formulating detailed questions for AI chatbots helps users refine their understanding"], "5": ["Formulating detailed questions for AI chatbots helps users refine their understanding"]}, "final_labels": ["Formulating detailed questions for AI chatbots helps users refine their understanding"]}, "844": {"id": 844, "topic_id": 10, "title": "Q17-Advantages", "comment": "Could give it a piece of code and it would detect the typos", "response_id": "R_12JSpXfZDCdlYly", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can help with code"], "5": ["AI Chatbots can help with code"]}, "final_labels": ["AI Chatbots can help with code"]}, "845": {"id": 845, "topic_id": 10, "title": "Q17-Advantages", "comment": "1- very direct and personalized information for the user\n2- faster and easier to find and use\n3- could be something even better than it is in many ways.", "response_id": "R_2th5XSrImK09gFh", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide direct answers", "AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot", "AI chatbots can improve solutions/answers or offer better solutions/answers"], "5": ["AI Chatbots are faster", "AI Chatbots provide direct answers", "AI chatbots can provide personalized/customized/tailored answers"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots provide direct answers", "AI chatbots can provide personalized/customized/tailored answers", "AI chatbots can improve solutions/answers or offer better solutions/answers", "Easy access to answers/solutions/info with AI chatbot"]}, "846": {"id": 846, "topic_id": 10, "title": "Q17-Advantages", "comment": "It\u2019s impressive for basic summaries and preliminary research, where you want to glean a handful of important key words/concepts and go from there.", "response_id": "R_ApuRLTLkmIO7Kk9", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide information summaries", "AI chatbots can help in identifying key words and concepts as starting points"], "5": ["AI chatbots can help in identifying key words and concepts as starting points", "AI chatbots provide information summaries"]}, "final_labels": ["AI chatbots can help in identifying key words and concepts as starting points", "AI chatbots provide information summaries"]}, "847": {"id": 847, "topic_id": 10, "title": "Q17-Advantages", "comment": "ChatGPT has pros compared to other programming resources because you get the directly when you search for a problem.", "response_id": "R_1dFSWA1exeebOmZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide direct answers"], "5": ["AI Chatbots provide direct answers"]}, "final_labels": ["AI Chatbots provide direct answers"]}, "848": {"id": 848, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI chat bots can give quick answers and cater to you since you can describe exactly how you want the answer to be given", "response_id": "R_2ckEICIFFsjzPky", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers"], "5": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers"]}, "849": {"id": 849, "topic_id": 10, "title": "Q17-Advantages", "comment": "It gives you quick response to your questions.", "response_id": "R_2fJnUFuIx2mdrmZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "850": {"id": 850, "topic_id": 10, "title": "Q17-Advantages", "comment": "it tries to be interactive with each individual, whereas online tutorials are one-directional.", "response_id": "R_3j7ripp4MiwOOOr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide interactive assistance/learning"], "5": ["AI Chatbots provide interactive assistance/learning"]}, "final_labels": ["AI Chatbots provide interactive assistance/learning"]}, "851": {"id": 851, "topic_id": 10, "title": "Q17-Advantages", "comment": "The ability to interact.", "response_id": "R_22JnH52Dzf3YM2X", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide interactive assistance/learning"], "5": ["AI Chatbots provide interactive assistance/learning"]}, "final_labels": ["AI Chatbots provide interactive assistance/learning"]}, "852": {"id": 852, "topic_id": 10, "title": "Q17-Advantages", "comment": "Quick feedback for questions giving direct code snippets and examples to show you how something is done. Other resources require more research and time which is something most students do not want to waste.", "response_id": "R_2TpHrUGR9ts1ccd", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide clear explanations/more examples", "AI Chatbots are faster"], "5": ["AI Chatbots are faster", "AI chatbots can provide clear explanations/more examples"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can provide clear explanations/more examples"]}, "853": {"id": 853, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI chatbots have the potential to be a valuable tool for programming learners. They can provide personalized and interactive learning experiences, and they are accessible to everyone.", "response_id": "R_31KPkoZMn33JIa4", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots provide interactive assistance/learning", "AI chatbots are accessible to everyone"], "5": ["AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots provide interactive assistance/learning", "AI chatbots are accessible to everyone"]}, "final_labels": ["AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots provide interactive assistance/learning", "AI chatbots are accessible to everyone"]}, "854": {"id": 854, "topic_id": 10, "title": "Q17-Advantages", "comment": "Content gathering and time saving are the prior advantages of AI chatbots.", "response_id": "R_1mn27nfHJHSkpyJ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots gather information from various resources"], "5": ["AI Chatbots are faster", "AI chatbots gather information from various resources"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots gather information from various resources"]}, "855": {"id": 855, "topic_id": 10, "title": "Q17-Advantages", "comment": "Direct answers \nLess time for searching \nKind of discussion with the Ai may lead to better answers.", "response_id": "R_3e3654iviQm6Z1E", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide direct answers", "AI chatbots can improve solutions/answers or offer better solutions/answers", "AI Chatbots are faster"], "5": ["AI Chatbots provide direct answers", "AI Chatbots are faster"]}, "final_labels": ["AI Chatbots provide direct answers", "AI Chatbots are faster", "AI chatbots can improve solutions/answers or offer better solutions/answers"]}, "856": {"id": 856, "topic_id": 10, "title": "Q17-Advantages", "comment": "Quick, kinda accurate results.", "response_id": "R_e9XoUlmCrSLuLfz", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots are accurate"], "5": ["AI Chatbots are faster", "AI Chatbots are accurate"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots are accurate"]}, "857": {"id": 857, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI chatbots provide decent \"tutoring\" on demand and when other options are limited.", "response_id": "R_3lr8D0rS56RphzT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots serve as on-demand tutors/answers"], "5": ["AI chatbots serve as on-demand tutors/answers"]}, "final_labels": ["AI chatbots serve as on-demand tutors/answers"]}, "858": {"id": 858, "topic_id": 10, "title": "Q17-Advantages", "comment": "The biggest advantage is the ability to ask very specific questions about an issue or topic you are trying to find information on. Many tutorials are fairly generalized which means that it may be tricky to find information that has direct correlation as times, while chatbots will aim to focus directly on the information provided in the query.", "response_id": "R_3HNVTdZc0h3NOVp", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can answer specific questions"], "5": ["AI chatbots can answer specific questions"]}, "final_labels": ["AI chatbots can answer specific questions"]}, "859": {"id": 859, "topic_id": 10, "title": "Q17-Advantages", "comment": "faster responses", "response_id": "R_1hR2dbEqDJYQrZo", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "860": {"id": 860, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI can explain and assist people with any inquiries about learning programming and applying programming.", "response_id": "R_3h5RyTfAlalVtlc", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can answer any questions"], "5": ["AI chatbots can answer any questions"]}, "final_labels": ["AI chatbots can answer any questions"]}, "861": {"id": 861, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI chatbots can expedite the process of finding the information you need and spark new insights to solutions for your problem.", "response_id": "R_2qeqdKBXFak0mgT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can help in problem-solving/debugging code/with code"], "5": ["AI Chatbots are faster", "AI chatbots can help in problem-solving/debugging code/with code"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can help in problem-solving/debugging code/with code"]}, "862": {"id": 862, "topic_id": 10, "title": "Q17-Advantages", "comment": "The AI chatbots faster", "response_id": "R_2q4tW0qliq2IcSc", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "863": {"id": 863, "topic_id": 10, "title": "Q17-Advantages", "comment": "Generating boilerplate code and small snippets to solutions. Something that is normally tedious, AI is good at", "response_id": "R_3es2BbCNHvr8Z5o", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can generate boilerplate code and concise solution snippets"], "5": ["AI chatbots can generate boilerplate code and concise solution snippets"]}, "final_labels": ["AI chatbots can generate boilerplate code and concise solution snippets"]}, "864": {"id": 864, "topic_id": 10, "title": "Q17-Advantages", "comment": "The answer is often clear, direct.", "response_id": "R_0e2iXU9W3Cn7tQZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide clear explanations/more examples", "AI Chatbots provide direct answers"], "5": ["AI chatbots can provide clear explanations/more examples", "AI Chatbots provide direct answers"]}, "final_labels": ["AI chatbots can provide clear explanations/more examples", "AI Chatbots provide direct answers"]}, "865": {"id": 865, "topic_id": 10, "title": "Q17-Advantages", "comment": "It is convenient to find answers without searching for it alot.", "response_id": "R_1QzmrHfoeO0KAwE", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions/info with AI chatbot"], "5": ["Easy access to answers/solutions/info with AI chatbot"]}, "final_labels": ["Easy access to answers/solutions/info with AI chatbot"]}, "866": {"id": 866, "topic_id": 10, "title": "Q17-Advantages", "comment": "We get instant solutions and direct topic which we want, where as in video tutorial we doesn\u2019t know what to watch and where to watch", "response_id": "R_30reH9pasm2wsTC", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots provide specific/relevant answers/solutions"], "5": ["AI Chatbots are faster", "AI chatbots provide specific/relevant answers/solutions"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots provide specific/relevant answers/solutions"]}, "867": {"id": 867, "topic_id": 10, "title": "Q17-Advantages", "comment": "its faster than searching for the right resource.", "response_id": "R_2tfb6ZmvsxdIlNs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "868": {"id": 868, "topic_id": 10, "title": "Q17-Advantages", "comment": "Fine tune questions, more interactive, wider knowledge on many things rather than specific things", "response_id": "R_yOzoTaqmoSCO3CN", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide interactive assistance/learning", "AI chatbots provide broad knowledge across various topics"], "5": ["AI Chatbots provide interactive assistance/learning", "AI chatbots provide broad knowledge across various topics"]}, "final_labels": ["AI Chatbots provide interactive assistance/learning", "AI chatbots provide broad knowledge across various topics"]}, "869": {"id": 869, "topic_id": 10, "title": "Q17-Advantages", "comment": "A solution can be known instantly and extra time is not wasted figuring out how to solve a bug.", "response_id": "R_ReNYgcRWpkQN7EZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "870": {"id": 870, "topic_id": 10, "title": "Q17-Advantages", "comment": "breaks down solutions step-by-step and offers alternative sources. as long as you know how to ask ai can keep finding solutions to your questions", "response_id": "R_3EWkjPlbx23Hocj", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide clear explanations/more examples", "AI chatbots can offer alternative sources for further learning"], "5": ["AI chatbots can provide clear explanations/more examples"]}, "final_labels": ["AI chatbots can provide clear explanations/more examples", "AI chatbots can offer alternative sources for further learning"]}, "871": {"id": 871, "topic_id": 10, "title": "Q17-Advantages", "comment": "precise suggestions on how to improve our knowledge.", "response_id": "R_2usKWKFn65crWm6", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide suggestions for knowledge improvement"], "5": ["AI chatbots can provide suggestions for knowledge improvement"]}, "final_labels": ["AI chatbots can provide suggestions for knowledge improvement"]}, "872": {"id": 872, "topic_id": 10, "title": "Q17-Advantages", "comment": "we can obtain content quickly", "response_id": "R_3JaP6ZTZjxlek54", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "873": {"id": 873, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI chatbots can also be used to supplement other programming resources. For example, an AI chatbot can be used to provide additional explanation of a concept that is being covered in a video tutorial or to help a learner to understand a particularly difficult piece of code.", "response_id": "R_2X54EWTMtvD4gf0", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide clear explanations/more examples", "AI chatbots can clarify and elaborate on content"], "5": ["AI chatbots can clarify and elaborate on content"]}, "final_labels": ["AI chatbots can clarify and elaborate on content"]}, "874": {"id": 874, "topic_id": 10, "title": "Q17-Advantages", "comment": "It provides direct and precise answers", "response_id": "R_2aQ8ruVk9BpeFKr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide direct answers", "AI Chatbots are accurate"], "5": ["AI Chatbots provide direct answers", "AI Chatbots are accurate"]}, "final_labels": ["AI Chatbots provide direct answers", "AI Chatbots are accurate"]}, "875": {"id": 875, "topic_id": 10, "title": "Q17-Advantages", "comment": "It will help in getting a idea", "response_id": "R_p5J7fk8ohpOkaE9", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots facilitate understanding and learning"], "5": ["AI Chatbots facilitate understanding and learning"]}, "final_labels": ["AI Chatbots facilitate understanding and learning"]}, "876": {"id": 876, "topic_id": 10, "title": "Q17-Advantages", "comment": "Responses can be tailored as per our requirement, one stop solution to most problems i.e., saves time instead of surfing the web to find solutions or hints.", "response_id": "R_3socSsYW4GBp8y7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots are faster", "AI Chatbots provide all-in-one solution"], "5": ["AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots are faster", "AI Chatbots provide all-in-one solution"]}, "final_labels": ["AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots are faster", "AI Chatbots provide all-in-one solution"]}, "877": {"id": 877, "topic_id": 10, "title": "Q17-Advantages", "comment": "Check and fixing the errors", "response_id": "R_2CyvkPm4gYBJArk", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can help in problem-solving/debugging code/with code"], "5": ["AI chatbots can help in problem-solving/debugging code/with code"]}, "final_labels": ["AI chatbots can help in problem-solving/debugging code/with code"]}, "878": {"id": 878, "topic_id": 10, "title": "Q17-Advantages", "comment": "H", "response_id": "R_10C9KwWrbhzUyky", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "879": {"id": 879, "topic_id": 10, "title": "Q17-Advantages", "comment": "Gives you accurate topic for your search and helps you to find the solutions for programming issues.", "response_id": "R_5unnoFsKBOyRaZr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can help in problem-solving/debugging code/with code", "AI Chatbots are accurate"], "5": ["AI Chatbots are accurate", "AI chatbots can help in problem-solving/debugging code/with code"]}, "final_labels": ["AI Chatbots are accurate", "AI chatbots can help in problem-solving/debugging code/with code"]}, "880": {"id": 880, "topic_id": 10, "title": "Q17-Advantages", "comment": "On-demand answers", "response_id": "R_5AcJ0hhfNRYyHgB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots serve as on-demand tutors/answers"], "5": ["AI chatbots serve as on-demand tutors/answers"]}, "final_labels": ["AI chatbots serve as on-demand tutors/answers"]}, "881": {"id": 881, "topic_id": 10, "title": "Q17-Advantages", "comment": "Fast answers, unlike stack overflow which may take days or start up no response,", "response_id": "R_XBbnGXGqTNz7OFP", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "882": {"id": 882, "topic_id": 10, "title": "Q17-Advantages", "comment": "Quicker to reach information.", "response_id": "R_1nPj1esA6tzKbUp", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "883": {"id": 883, "topic_id": 10, "title": "Q17-Advantages", "comment": "Faster solution", "response_id": "R_3mk08B2kzDpCXUc", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "884": {"id": 884, "topic_id": 10, "title": "Q17-Advantages", "comment": "can answer specific questions faster", "response_id": "R_3nBZXGuL7a6DEAi", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can answer specific questions"], "5": ["AI Chatbots are faster", "AI chatbots can answer specific questions"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can answer specific questions"]}, "885": {"id": 885, "topic_id": 10, "title": "Q17-Advantages", "comment": "personalised, contextualised help", "response_id": "R_XNAYDtvnvg9GPSx", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized/tailored answers"], "5": ["AI chatbots can provide personalized/customized/tailored answers"]}, "final_labels": ["AI chatbots can provide personalized/customized/tailored answers"]}, "886": {"id": 886, "topic_id": 10, "title": "Q17-Advantages", "comment": "Solutions are generated within seconds.", "response_id": "R_3gODngeizfxut0e", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "887": {"id": 887, "topic_id": 10, "title": "Q17-Advantages", "comment": "It is faster, easier for a general audience (e.g. stack overflow posting rules) and it spits out a clear concise answer.", "response_id": "R_2rUCEofpPmMdMu2", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot", "AI Chatbots provide concise answers", "AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers"], "5": ["AI Chatbots are faster", "AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers", "Easy access to answers/solutions/info with AI chatbot"]}, "final_labels": ["AI chatbots provide step-by-step/better/detailed/specific/relevant explanations/answers", "Easy access to answers/solutions/info with AI chatbot", "AI Chatbots are faster", "AI Chatbots provide concise answers"]}, "888": {"id": 888, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI chatbots can give you the answers right away. It can pretty much help out with any question you have about a situation.", "response_id": "R_3iDOnww9kfDzXYK", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can answer any questions"], "5": ["AI Chatbots are faster", "AI chatbots can answer any questions"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can answer any questions"]}, "889": {"id": 889, "topic_id": 10, "title": "Q17-Advantages", "comment": "They give precise solutions to the problem with clear understanding.", "response_id": "R_8pMEFNaMJ4EBPYl", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide clear explanations/more examples", "AI Chatbots are accurate"], "5": ["AI Chatbots are accurate", "AI chatbots can provide clear explanations/more examples"]}, "final_labels": ["AI Chatbots are accurate", "AI chatbots can provide clear explanations/more examples"]}, "890": {"id": 890, "topic_id": 10, "title": "Q17-Advantages", "comment": "It can help with question not presented in other programming resources. It's a more direct relation", "response_id": "R_9H7XjlBY78ZT4Yh", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots help in addressing questions not covered by other programming resources"], "5": ["AI chatbots help in addressing questions not covered by other programming resources"]}, "final_labels": ["AI chatbots help in addressing questions not covered by other programming resources"]}, "891": {"id": 891, "topic_id": 10, "title": "Q17-Advantages", "comment": "Using AI chatbots will make debugging faster and other tasks related to coding faster.", "response_id": "R_Dw8Wed37sKxTb9f", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can help in problem-solving/debugging code/with code"], "5": ["AI chatbots can help in problem-solving/debugging code/with code"]}, "final_labels": ["AI chatbots can help in problem-solving/debugging code/with code"]}, "892": {"id": 892, "topic_id": 10, "title": "Q17-Advantages", "comment": "the advantages of using AI chatbots for programming resources include interactivity, personalization, quick answers, searchability, accessibility, and user-friendliness. They can serve as valuable additions to the programmer's toolbox, alongside other resources, by providing quick assistance, explanations, and support in a user-friendly and interactive manner.", "response_id": "R_31o9BttsiGFNL8X", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide interactive assistance/learning", "AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot", "AI Chatbots are user-friendly"], "5": ["AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots are faster", "AI Chatbots are user-friendly", "Easy access to answers/solutions/info with AI chatbot"]}, "final_labels": ["AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots are faster", "AI Chatbots are user-friendly", "Easy access to answers/solutions/info with AI chatbot", "AI Chatbots provide interactive assistance/learning"]}, "893": {"id": 893, "topic_id": 10, "title": "Q17-Advantages", "comment": "Faster and more nouance reply", "response_id": "R_9RHNM3e0c8bFNq9", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots provide specific/relevant answers/solutions"], "5": ["AI Chatbots are faster", "AI chatbots provide specific/relevant answers/solutions"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots provide specific/relevant answers/solutions"]}, "894": {"id": 894, "topic_id": 10, "title": "Q17-Advantages", "comment": "It faster and easily understood", "response_id": "R_1rAg4n9ZhDFMKtm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can provide clear explanations/more examples"], "5": ["AI Chatbots are faster", "AI chatbots can provide clear explanations/more examples"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can provide clear explanations/more examples"]}, "895": {"id": 895, "topic_id": 10, "title": "Q17-Advantages", "comment": "You are able to get answers and examples to very specific questions and problems you want to be solved", "response_id": "R_2PcnQoPrkpYoL7L", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide specific/relevant answers/solutions"], "5": ["AI chatbots provide specific/relevant answers/solutions"]}, "final_labels": ["AI chatbots provide specific/relevant answers/solutions"]}, "896": {"id": 896, "topic_id": 10, "title": "Q17-Advantages", "comment": "Its easier to get what you need quicker. You have to do less digging than google to find what you need and less skimming through StackOverflow or watching a video. Its also easy to tell when GPT is wrong or making a mistake.", "response_id": "R_3DceJZWePC56iB3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"], "5": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"]}, "final_labels": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"]}, "897": {"id": 897, "topic_id": 10, "title": "Q17-Advantages", "comment": "The efficiency, along with the ability to ask any question of your choice and likely have an accurate response back.", "response_id": "R_POPqtDZJCXSjt6N", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can answer any questions", "AI Chatbots are accurate", "AI Chatbots are faster"], "5": ["AI chatbots can answer any questions", "AI Chatbots are faster", "AI Chatbots are accurate"]}, "final_labels": ["AI chatbots can answer any questions", "AI Chatbots are faster", "AI Chatbots are accurate"]}, "898": {"id": 898, "topic_id": 10, "title": "Q17-Advantages", "comment": "yes, as you move along you can actively ask questions that you may generate while learning", "response_id": "R_5zj6GfuaQGQ57TX", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can answer any questions"], "5": ["AI chatbots can answer any questions"]}, "final_labels": ["AI chatbots can answer any questions"]}, "899": {"id": 899, "topic_id": 10, "title": "Q17-Advantages", "comment": "I think chatbots are quick and easy, I think they give a fast response rather than having to do the research yourself, whether or not you trust that information is on you.", "response_id": "R_1mwp8EQsQTuctup", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"], "5": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"]}, "final_labels": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"]}, "900": {"id": 900, "topic_id": 10, "title": "Q17-Advantages", "comment": "almost instant response to a question.", "response_id": "R_0pJXxTZOPl6C74t", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "901": {"id": 901, "topic_id": 10, "title": "Q17-Advantages", "comment": "More tailored to what you need, ask clarifying questions", "response_id": "R_20SDJ6aLW66XM8a", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized/tailored answers"], "5": ["AI chatbots can provide personalized/customized/tailored answers"]}, "final_labels": ["AI chatbots can provide personalized/customized/tailored answers"]}, "902": {"id": 902, "topic_id": 10, "title": "Q17-Advantages", "comment": "Very smart and very specific to what you need", "response_id": "R_24yO58MKspYTIJ3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide specific/relevant answers/solutions"], "5": ["AI chatbots provide specific/relevant answers/solutions"]}, "final_labels": ["AI chatbots provide specific/relevant answers/solutions"]}, "903": {"id": 903, "topic_id": 10, "title": "Q17-Advantages", "comment": "With chatGPT I can ask specific questions about certain aspects of this discipline and why they are the way they are. If I have a programming mistake that I need help with, its possible any online resource will provide me an answer that I am not familiar with or comfortable using, but only with chatGPT can I suggest a certain method of solving my issue.", "response_id": "R_3j0wB17xvjJHH7m", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can answer specific questions", "AI chatbots can help in problem-solving/debugging code/with code", "AI chatbots can provide personalized/customized/tailored answers"], "5": ["AI chatbots can provide personalized/customized/tailored answers"]}, "final_labels": ["AI chatbots can provide personalized/customized/tailored answers", "AI chatbots can answer specific questions", "AI chatbots can help in problem-solving/debugging code/with code"]}, "904": {"id": 904, "topic_id": 10, "title": "Q17-Advantages", "comment": "It's easy to ask a question and not have to scroll to get an answer from a search engine.", "response_id": "R_2qe2JpiaEhN4SLB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions/info with AI chatbot"], "5": ["Easy access to answers/solutions/info with AI chatbot"]}, "final_labels": ["Easy access to answers/solutions/info with AI chatbot"]}, "905": {"id": 905, "topic_id": 10, "title": "Q17-Advantages", "comment": "They can answer questions directly without going through a blog post to find the answer you need", "response_id": "R_03p5FaTjTGzxV61", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions/info with AI chatbot", "AI Chatbots provide direct answers"], "5": ["AI Chatbots provide direct answers", "Easy access to answers/solutions/info with AI chatbot"]}, "final_labels": ["AI Chatbots provide direct answers", "Easy access to answers/solutions/info with AI chatbot"]}, "906": {"id": 906, "topic_id": 10, "title": "Q17-Advantages", "comment": "The instant feedback and forces you to double check your work since AI is notoriously error prone.", "response_id": "R_3NVYMBjpJNg7ryD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "907": {"id": 907, "topic_id": 10, "title": "Q17-Advantages", "comment": "quickness", "response_id": "R_1rxNfWogx61kgPx", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "908": {"id": 908, "topic_id": 10, "title": "Q17-Advantages", "comment": "Straight to the point", "response_id": "R_2vYT62k93LSVF02", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide direct answers"], "5": ["AI Chatbots provide direct answers"]}, "final_labels": ["AI Chatbots provide direct answers"]}, "909": {"id": 909, "topic_id": 10, "title": "Q17-Advantages", "comment": "Quicker to the point; presents new ways of thinking", "response_id": "R_1kZdnQ2grfJqxP2", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can provide creative solutions"], "5": ["AI Chatbots are faster", "AI chatbots can provide creative solutions"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can provide creative solutions"]}, "910": {"id": 910, "topic_id": 10, "title": "Q17-Advantages", "comment": "It\u2019s structured and you can ask the bot to explain each block of code", "response_id": "R_4VOvcBJ017j8XWV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide clear explanations/more examples"], "5": ["AI chatbots can provide clear explanations/more examples"]}, "final_labels": ["AI chatbots can provide clear explanations/more examples"]}, "911": {"id": 911, "topic_id": 10, "title": "Q17-Advantages", "comment": "The main advantage I see towards the use of AI chatbots is in order to reformat tutorials", "response_id": "R_2YlcbS3wHk1JkMt", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can reformat tutorials"], "5": ["AI chatbots can reformat tutorials"]}, "final_labels": ["AI chatbots can reformat tutorials"]}, "912": {"id": 912, "topic_id": 10, "title": "Q17-Advantages", "comment": "You can get more personalized answers more quickly.", "response_id": "R_25Ygt8nl5Zh4alj", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots are faster"], "5": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers"]}, "913": {"id": 913, "topic_id": 10, "title": "Q17-Advantages", "comment": "You are able to ask follow up questions and ask for more clarification if other programming resources are unclear or doesn't touch on the specifics of the problem that you are looking for", "response_id": "R_0xhTrshZ5nLMLuN", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can be asked follow-up questions", "AI chatbots can answer specific questions"], "5": ["AI chatbots can be asked follow-up questions", "AI chatbots can answer specific questions"]}, "final_labels": ["AI chatbots can be asked follow-up questions", "AI chatbots can answer specific questions"]}, "914": {"id": 914, "topic_id": 10, "title": "Q17-Advantages", "comment": "many advantages,by less time,tie will get decreased because of this", "response_id": "R_2waSMCv4lXjaOWf", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "915": {"id": 915, "topic_id": 10, "title": "Q17-Advantages", "comment": "its fast and efficient", "response_id": "R_A5TwGGDkipmpyJr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "916": {"id": 916, "topic_id": 10, "title": "Q17-Advantages", "comment": "Saving Time", "response_id": "R_1n1KhUIPNFhFszD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "917": {"id": 917, "topic_id": 10, "title": "Q17-Advantages", "comment": "\u2026\u2026\u2026.", "response_id": "R_79Ew8Bzz9itk4Eh", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "918": {"id": 918, "topic_id": 10, "title": "Q17-Advantages", "comment": "Faster to answering", "response_id": "R_1f7nt7CzCWQGwdn", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "919": {"id": 919, "topic_id": 10, "title": "Q17-Advantages", "comment": "Simple and easy", "response_id": "R_viCxA3Swng9dTnH", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are easy to use", "AI Chatbots are user-friendly"], "5": ["AI Chatbots are user-friendly", "AI Chatbots are easy to use"]}, "final_labels": ["AI Chatbots are user-friendly", "AI Chatbots are easy to use"]}, "920": {"id": 920, "topic_id": 10, "title": "Q17-Advantages", "comment": "Fast easy", "response_id": "R_3pt12a3Qta6Qxjr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"], "5": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"]}, "final_labels": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"]}, "921": {"id": 921, "topic_id": 10, "title": "Q17-Advantages", "comment": "It is more specific", "response_id": "R_xFQf1427b4gJIHf", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots provide specific/relevant answers/solutions"], "5": ["AI chatbots provide specific/relevant answers/solutions"]}, "final_labels": ["AI chatbots provide specific/relevant answers/solutions"]}, "922": {"id": 922, "topic_id": 10, "title": "Q17-Advantages", "comment": "More detailed descriptions and simpler examples", "response_id": "R_3Du5KaMwadEY7Qg", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide clear explanations/more examples"], "5": ["AI chatbots can provide clear explanations/more examples"]}, "final_labels": ["AI chatbots can provide clear explanations/more examples"]}, "923": {"id": 923, "topic_id": 10, "title": "Q17-Advantages", "comment": "Quicker more specific responses", "response_id": "R_2YeP0oKxqWoe2x6", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots provide specific/relevant answers/solutions"], "5": ["AI Chatbots are faster", "AI chatbots provide specific/relevant answers/solutions"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots provide specific/relevant answers/solutions"]}, "924": {"id": 924, "topic_id": 10, "title": "Q17-Advantages", "comment": "Quick and handy response", "response_id": "R_VLrhqGB4Jt1ME6Z", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"], "5": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"]}, "final_labels": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"]}, "925": {"id": 925, "topic_id": 10, "title": "Q17-Advantages", "comment": "Its incredibly convenient and much easier to find answers", "response_id": "R_3QVk6RiR0hxdWOY", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions/info with AI chatbot", "AI Chatbots are more convenient"], "5": ["AI Chatbots are more convenient", "Easy access to answers/solutions/info with AI chatbot"]}, "final_labels": ["AI Chatbots are more convenient", "Easy access to answers/solutions/info with AI chatbot"]}, "926": {"id": 926, "topic_id": 10, "title": "Q17-Advantages", "comment": "If you just need help with one small aspect, or understanding one specific thing that AI chatbots may be better.", "response_id": "R_2TLwd7AH6VqSm7r", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can answer specific questions"], "5": ["AI chatbots can answer specific questions"]}, "final_labels": ["AI chatbots can answer specific questions"]}, "927": {"id": 927, "topic_id": 10, "title": "Q17-Advantages", "comment": "More personal answers done faster", "response_id": "R_sCniUvnfEraLMHf", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots are faster"], "5": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers"]}, "928": {"id": 928, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI Chatbots definitely cater more towards specific questions, while existing forums may not provide a solution that solves a specific problem.", "response_id": "R_0eJKqiiapDIo2l3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can answer specific questions"], "5": ["AI chatbots can answer specific questions"]}, "final_labels": ["AI chatbots can answer specific questions"]}, "929": {"id": 929, "topic_id": 10, "title": "Q17-Advantages", "comment": "Live coding help and offers dynamic responses based on different command prompts", "response_id": "R_3GlCIFiq6Fad4Ep", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can help with code", "AI Chatbots provide interactive assistance/learning"], "5": ["AI Chatbots provide interactive assistance/learning", "AI Chatbots can help with code"]}, "final_labels": ["AI Chatbots provide interactive assistance/learning", "AI Chatbots can help with code"]}, "930": {"id": 930, "topic_id": 10, "title": "Q17-Advantages", "comment": "It is quicker and to the point.", "response_id": "R_1Dvh2ZsfzBKKRMm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots provide direct answers"], "5": ["AI Chatbots are faster", "AI Chatbots provide direct answers"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots provide direct answers"]}, "931": {"id": 931, "topic_id": 10, "title": "Q17-Advantages", "comment": "people on stackoverflow say crazy things that are unrelated to my questions. at least chatGPT is more correct- usually", "response_id": "R_3PhI86yVHwTEdOZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are accurate", "AI chatbots provide specific/relevant answers/solutions"], "5": ["AI Chatbots are accurate", "AI chatbots provide specific/relevant answers/solutions"]}, "final_labels": ["AI Chatbots are accurate", "AI chatbots provide specific/relevant answers/solutions"]}, "932": {"id": 932, "topic_id": 10, "title": "Q17-Advantages", "comment": "They are interactive. Feels similar to asking a professional.", "response_id": "R_333JfOk0ZAKHdY2", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots provide interactive assistance/learning", "AI chatbots serve as on-demand tutors/answers"], "5": ["AI Chatbots provide interactive assistance/learning", "AI chatbots serve as on-demand tutors/answers"]}, "final_labels": ["AI Chatbots provide interactive assistance/learning", "AI chatbots serve as on-demand tutors/answers"]}, "933": {"id": 933, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI chatbots can give answers tailored to the exact issue at hand.", "response_id": "R_33785UeeY5OFyTc", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized/tailored answers"], "5": ["AI chatbots can provide personalized/customized/tailored answers"]}, "final_labels": ["AI chatbots can provide personalized/customized/tailored answers"]}, "934": {"id": 934, "topic_id": 10, "title": "Q17-Advantages", "comment": "immediate response", "response_id": "R_2XjGIaTpfPVRWfU", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "935": {"id": 935, "topic_id": 10, "title": "Q17-Advantages", "comment": "Time saving, having all your aswers in one place. Very easy to use. Can tailor you answer to what you need", "response_id": "R_r11oChJXoCDf8Up", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots provide all-in-one solution", "AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots are easy to use"], "5": ["AI Chatbots are faster", "AI Chatbots are easy to use"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots are easy to use", "AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots provide all-in-one solution"]}, "936": {"id": 936, "topic_id": 10, "title": "Q17-Advantages", "comment": "can help with very specific questions", "response_id": "R_1NyTlcpwvDXvXuJ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can answer specific questions"], "5": ["AI chatbots can answer specific questions"]}, "final_labels": ["AI chatbots can answer specific questions"]}, "937": {"id": 937, "topic_id": 10, "title": "Q17-Advantages", "comment": "Getting information fast, compared to going down a rabbit hole on Google or Stack Overflow", "response_id": "R_1qaNVPovlmBdplY", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "938": {"id": 938, "topic_id": 10, "title": "Q17-Advantages", "comment": "Easier to get results.", "response_id": "R_3IS2dBBXXnVLIQZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions/info with AI chatbot"], "5": ["Easy access to answers/solutions/info with AI chatbot"]}, "final_labels": ["Easy access to answers/solutions/info with AI chatbot"]}, "939": {"id": 939, "topic_id": 10, "title": "Q17-Advantages", "comment": "chatbots can be very smart and show you things that many would overlook", "response_id": "R_C8ipGTomDVyvwtP", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can highlight overlooked details"], "5": ["AI chatbots can highlight overlooked details"]}, "final_labels": ["AI chatbots can highlight overlooked details"]}, "940": {"id": 940, "topic_id": 10, "title": "Q17-Advantages", "comment": "Its advantages are that it can provide things no other resource can give you, individualized responses", "response_id": "R_1lcUgIDZbnoiS7j", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized/tailored answers"], "5": ["AI chatbots can provide personalized/customized/tailored answers"]}, "final_labels": ["AI chatbots can provide personalized/customized/tailored answers"]}, "941": {"id": 941, "topic_id": 10, "title": "Q17-Advantages", "comment": "I feel like they replace", "response_id": "R_AhytGgSQcx9Yhb3", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["replacements for certain tasks or roles by AI chatbots"]}, "final_labels": []}, "942": {"id": 942, "topic_id": 10, "title": "Q17-Advantages", "comment": "many advantages like time reduction,fasten of work", "response_id": "R_3dGhFtS4SDTQfzq", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "943": {"id": 943, "topic_id": 10, "title": "Q17-Advantages", "comment": "Users can ask more specific questions to the chat bot", "response_id": "R_WdiaivQrCC0ZkR3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can answer specific questions"], "5": ["AI chatbots can answer specific questions"]}, "final_labels": ["AI chatbots can answer specific questions"]}, "944": {"id": 944, "topic_id": 10, "title": "Q17-Advantages", "comment": "Helpful learning tool", "response_id": "R_XtiGqyuzgeic1RD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots facilitate understanding and learning"], "5": ["AI Chatbots facilitate understanding and learning"]}, "final_labels": ["AI Chatbots facilitate understanding and learning"]}, "945": {"id": 945, "topic_id": 10, "title": "Q17-Advantages", "comment": "optimization and flexibility", "response_id": "R_UKESMuBnP0FEuTD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are flexible", "AI Chatbots are faster"], "5": ["AI chatbots are flexible", "AI Chatbots are faster"]}, "final_labels": ["AI chatbots are flexible", "AI Chatbots are faster"]}, "946": {"id": 946, "topic_id": 10, "title": "Q17-Advantages", "comment": "Instant information access, saves time parsing through the internet.", "response_id": "R_3sA3Oa6CPBO9XeW", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "947": {"id": 947, "topic_id": 10, "title": "Q17-Advantages", "comment": "The advantages are that it gives a rapid answer to a specific question, saving time.", "response_id": "R_1dLCb6UjCi0gFLH", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can answer specific questions"], "5": ["AI Chatbots are faster", "AI chatbots can answer specific questions"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can answer specific questions"]}, "948": {"id": 948, "topic_id": 10, "title": "Q17-Advantages", "comment": "Fast general help.", "response_id": "R_39Nb6m3sK4Yzl29", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "949": {"id": 949, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI chat bots can give quick answers and cater to you since you can describe exactly how you want the answer to be given", "response_id": "R_2ttWnCpFURDv2qo", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized/tailored answers", "AI Chatbots are faster"], "5": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers"]}, "950": {"id": 950, "topic_id": 10, "title": "Q17-Advantages", "comment": "its quick", "response_id": "R_VJTXlkIsX1HHwNH", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "951": {"id": 951, "topic_id": 10, "title": "Q17-Advantages", "comment": "decrease the time", "response_id": "R_2VfDhQV9akGJtxC", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "952": {"id": 952, "topic_id": 10, "title": "Q17-Advantages", "comment": "it's FASTER, better, and could ask it about anything that you didn't understand", "response_id": "R_6jjEZA05hIJDCAw", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can provide clear explanations/more examples", "AI chatbots can answer any questions"], "5": ["AI Chatbots are faster", "AI chatbots can answer any questions"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can answer any questions", "AI chatbots can provide clear explanations/more examples"]}, "953": {"id": 953, "topic_id": 10, "title": "Q17-Advantages", "comment": "xwsx", "response_id": "R_4ehwkzz5QbbaxfK", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["NA"]}, "final_labels": []}, "954": {"id": 954, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI chatbots understand and generate natural language, making it easier", "response_id": "R_1pmPbNcvAdOmx5B", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can understand user problems/issues/queries"], "5": ["AI Chatbots can understand user problems/issues/queries"]}, "final_labels": ["AI Chatbots can understand user problems/issues/queries"]}, "955": {"id": 955, "topic_id": 10, "title": "Q17-Advantages", "comment": "the speed", "response_id": "R_2ItuHJUEmOeYvYR", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "956": {"id": 956, "topic_id": 10, "title": "Q17-Advantages", "comment": "Many", "response_id": "R_4ZvU8bqIEsUkuvD", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["na"]}, "final_labels": []}, "957": {"id": 957, "topic_id": 10, "title": "Q17-Advantages", "comment": "ChatGPT well solve the problem and then explain it and that make it way more understandable", "response_id": "R_4g1xX9TA1EgIVlQ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can answer specific questions", "AI chatbots can provide clear explanations/more examples"], "5": ["AI chatbots can answer specific questions", "AI chatbots can provide clear explanations/more examples"]}, "final_labels": ["AI chatbots can answer specific questions", "AI chatbots can provide clear explanations/more examples"]}, "958": {"id": 958, "topic_id": 10, "title": "Q17-Advantages", "comment": "Easy and fast access", "response_id": "R_4S141xeef0FjDIq", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions/info with AI chatbot", "AI Chatbots are faster"], "5": ["Easy access to answers/solutions/info with AI chatbot", "AI Chatbots are faster"]}, "final_labels": ["Easy access to answers/solutions/info with AI chatbot", "AI Chatbots are faster"]}, "959": {"id": 959, "topic_id": 10, "title": "Q17-Advantages", "comment": "Less time to code\nLess workers as the bot can do the job\nFaster to develop systems", "response_id": "R_40k1R23ZHGZJcVr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "960": {"id": 960, "topic_id": 10, "title": "Q17-Advantages", "comment": "Can understand me very well and save time", "response_id": "R_4NwdRGqQ9VVf8c8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots can understand user problems/issues/queries", "AI Chatbots are faster"], "5": ["AI Chatbots are faster", "AI Chatbots can understand user problems/issues/queries"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots can understand user problems/issues/queries"]}, "961": {"id": 961, "topic_id": 10, "title": "Q17-Advantages", "comment": "Ai could help save time and guide me to have a good start", "response_id": "R_4mKv1D5Lhz3tWM7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can help in identifying key words and concepts as starting points"], "5": ["AI Chatbots are faster", "AI chatbots can help in identifying key words and concepts as starting points"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can help in identifying key words and concepts as starting points"]}, "962": {"id": 962, "topic_id": 10, "title": "Q17-Advantages", "comment": "No", "response_id": "R_4MbPf2p8Q5xLaxy", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["na"]}, "final_labels": []}, "963": {"id": 963, "topic_id": 10, "title": "Q17-Advantages", "comment": "Easy", "response_id": "R_4hFSTH2DdXtfqq5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions/info with AI chatbot"], "5": ["easy solution finding by AI chatbots"]}, "final_labels": ["Easy access to answers/solutions/info with AI chatbot"]}, "964": {"id": 964, "topic_id": 10, "title": "Q17-Advantages", "comment": "Ease of obtaining information.", "response_id": "R_4olzLSXktSLxdN7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions/info with AI chatbot"], "5": ["Easy access to answers/solutions/info with AI chatbot"]}, "final_labels": ["Easy access to answers/solutions/info with AI chatbot"]}, "965": {"id": 965, "topic_id": 10, "title": "Q17-Advantages", "comment": "Having a personal teacher helps you understand the content.", "response_id": "R_47kZtvTcnQfFOia", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized/tailored answers"], "5": ["AI chatbots can provide personalized/customized/tailored answers"]}, "final_labels": ["AI chatbots can provide personalized/customized/tailored answers"]}, "966": {"id": 966, "topic_id": 10, "title": "Q17-Advantages", "comment": "more flexability", "response_id": "R_5Nx5TzrKZlmWeJP", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are flexible"], "5": ["AI chatbots are flexible"]}, "final_labels": ["AI chatbots are flexible"]}, "967": {"id": 967, "topic_id": 10, "title": "Q17-Advantages", "comment": "Improving your work", "response_id": "R_5q80Rz0riiYKqE7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can refine/improve work"], "5": ["AI chatbots can refine/improve work"]}, "final_labels": ["AI chatbots can refine/improve work"]}, "968": {"id": 968, "topic_id": 10, "title": "Q17-Advantages", "comment": "..", "response_id": "R_7reHvD50hlEu3ya", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "969": {"id": 969, "topic_id": 10, "title": "Q17-Advantages", "comment": "You can ask the questions you need and he can explain it in alot of ways", "response_id": "R_4O3udUI7JjILP0d", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can answer specific questions", "AI chatbots can provide clear explanations/more examples"], "5": ["AI chatbots can answer specific questions", "AI chatbots can provide clear explanations/more examples"]}, "final_labels": ["AI chatbots can answer specific questions", "AI chatbots can provide clear explanations/more examples"]}, "970": {"id": 970, "topic_id": 10, "title": "Q17-Advantages", "comment": "Faster solutions and less time consumed for resolving an issue, even at least to suggest a path to follow", "response_id": "R_7YvwbEKOE1CRWx3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can help in problem-solving/debugging code/with code"], "5": ["reducing  search time by AI chatbots", "AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "971": {"id": 971, "topic_id": 10, "title": "Q17-Advantages", "comment": "I do not know", "response_id": "R_4DrPjzvlkfAQwYV", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["na"]}, "final_labels": []}, "972": {"id": 972, "topic_id": 10, "title": "Q17-Advantages", "comment": "Speed \u200b\u200bof response and summary of the topic", "response_id": "R_77BcXhpD8QdN7f0", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots provide information summaries"], "5": ["AI Chatbots are faster", "AI chatbots provide information summaries"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots provide information summaries"]}, "973": {"id": 973, "topic_id": 10, "title": "Q17-Advantages", "comment": "it can fix the errors", "response_id": "R_4qfAZHbCISfbZo7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can help in problem-solving/debugging code/with code"], "5": ["AI chatbots can help in problem-solving/debugging code/with code"]}, "final_labels": ["AI chatbots can help in problem-solving/debugging code/with code"]}, "974": {"id": 974, "topic_id": 10, "title": "Q17-Advantages", "comment": "Examples, and the ability to ask and get the the answers", "response_id": "R_441LGcnL0MKQjzk", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide clear explanations/more examples", "AI chatbots can answer any questions"], "5": ["AI chatbots can answer any questions"]}, "final_labels": ["AI chatbots can answer any questions", "AI chatbots can provide clear explanations/more examples"]}, "975": {"id": 975, "topic_id": 10, "title": "Q17-Advantages", "comment": "Better in terms of the speed of the answer and its variety.", "response_id": "R_40oT7q2IBpVdf6m", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI Chatbots can generate different answers"], "5": ["AI Chatbots are faster", "AI Chatbots can generate different answers"]}, "final_labels": ["AI Chatbots are faster", "AI Chatbots can generate different answers"]}, "976": {"id": 976, "topic_id": 10, "title": "Q17-Advantages", "comment": ".", "response_id": "R_8qh1gIf3D7sgkuZ", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["na"]}, "final_labels": []}, "977": {"id": 977, "topic_id": 10, "title": "Q17-Advantages", "comment": "Easy and quick", "response_id": "R_8E42yL2OEIKivl7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Easy access to answers/solutions/info with AI chatbot", "AI Chatbots are faster"], "5": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"]}, "final_labels": ["AI Chatbots are faster", "Easy access to answers/solutions/info with AI chatbot"]}, "978": {"id": 978, "topic_id": 10, "title": "Q17-Advantages", "comment": "saving time, getting examples code, or fast code writing", "response_id": "R_2FFlb9lG4iLzxC8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can generate boilerplate code and concise solution snippets", "AI Chatbots can help with code"], "5": ["AI Chatbots are faster", "AI chatbots can generate boilerplate code and concise solution snippets"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can generate boilerplate code and concise solution snippets", "AI Chatbots can help with code"]}, "979": {"id": 979, "topic_id": 10, "title": "Q17-Advantages", "comment": "90% of correct Information", "response_id": "R_4wSJYbE2fFmE72F", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are accurate"], "5": ["AI Chatbots are accurate"]}, "final_labels": ["AI Chatbots are accurate"]}, "980": {"id": 980, "topic_id": 10, "title": "Q17-Advantages", "comment": "AI will safe the time of the programmer, because AI will find the solutions and solve problems very fast", "response_id": "R_4OvHsWb4Iv7TQk1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can help in problem-solving/debugging code/with code"], "5": ["AI Chatbots are faster", "AI chatbots can help in problem-solving/debugging code/with code"]}, "final_labels": ["AI Chatbots are faster", "AI chatbots can help in problem-solving/debugging code/with code"]}, "981": {"id": 981, "topic_id": 10, "title": "Q17-Advantages", "comment": "Ease of use", "response_id": "R_4knfHxyRsw1iYII", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are easy to use"], "5": ["AI Chatbots are easy to use"]}, "final_labels": ["AI Chatbots are easy to use"]}, "982": {"id": 982, "topic_id": 10, "title": "Q17-Advantages", "comment": ".", "response_id": "R_42gVFt8QTYUoQnM", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "983": {"id": 983, "topic_id": 10, "title": "Q17-Advantages", "comment": "The answers are directed to what you are looking for.", "response_id": "R_1aMbRsHtDcZL8lP", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can provide personalized/customized/tailored answers"], "5": ["AI chatbots can provide personalized/customized/tailored answers"]}, "final_labels": ["AI chatbots can provide personalized/customized/tailored answers"]}, "984": {"id": 984, "topic_id": 10, "title": "Q17-Advantages", "comment": "faster.", "response_id": "R_44woLBOwPlTpTa6", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster"], "5": ["AI Chatbots are faster"]}, "final_labels": ["AI Chatbots are faster"]}, "985": {"id": 985, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Not able to give answers precisely", "response_id": "R_2zo0U2ReVQ4ecJu", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "986": {"id": 986, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Not more accurate", "response_id": "R_1kSmjLK6KjVJefS", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "987": {"id": 987, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "It does not necessarily give correct and new answers.", "response_id": "R_2qvNC6GpKeMuqIh", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may not give new answers"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may not give new answers"]}, "988": {"id": 988, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "dependency, no creative thinking", "response_id": "R_25GyPHft5bTbCa5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Reliance on AI chatbots may lead to a lack of creative thinking"], "5": ["Reliance on AI chatbots may lead to a lack of creative thinking"]}, "final_labels": ["Reliance on AI chatbots may lead to a lack of creative thinking"]}, "989": {"id": 989, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "ai chatbots are created by people, which leads to potential flaws/ data that could be inaccurate.", "response_id": "R_2WNKDAzNddej2I6", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "990": {"id": 990, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Begginer programers will need to rely on themselves more and learn how to use chatbots properly. As their will be lack of resources supplied by other people", "response_id": "R_1PRFbqP3ue2G6Vo", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may reduce self-reliance", "AI chatbots may reduce resources provided by others"], "5": ["AI chatbots may reduce self-reliance"]}, "final_labels": ["AI chatbots may reduce self-reliance", "AI chatbots may reduce resources provided by others"]}, "991": {"id": 991, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "The code is almost never perfectly correct, often the question may be misinterpreted, or the code may be stolen / copied from a source without credit.", "response_id": "R_23dAxYLae0gOvh8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "Risks of uncredited code copying in AI chatbots", "AI chatbots may misunderstand/misinterpret questions"], "5": ["AI chatbots are not reliable/accurate/consistent", "Risks of uncredited code copying in AI chatbots"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "Risks of uncredited code copying in AI chatbots", "AI chatbots may misunderstand/misinterpret questions"]}, "992": {"id": 992, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "AI chatbots are often inaccurate and can be confusing to use, and it usually very easy to tell when a solution is generated by an AI.", "response_id": "R_4HkRLU8g2HwzFZf", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots can be sometimes confusing", "AI-generated solutions are often recognizable"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots can be sometimes confusing"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots can be sometimes confusing", "AI-generated solutions are often recognizable"]}, "993": {"id": 993, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "model fatigue, training over the same data and not responding quick enough to new input.", "response_id": "R_8fdTxWTHhsVnvZD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may exhibit delayed responsiveness to new/unfamiliar inputs"], "5": ["AI chatbots may exhibit delayed responsiveness to new/unfamiliar inputs"]}, "final_labels": ["AI chatbots may exhibit delayed responsiveness to new/unfamiliar inputs"]}, "994": {"id": 994, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Over dependency on AI generated nuggets, and not learning the skills of research, self learning, or try and error methods.", "response_id": "R_11i5vptCkng1jV1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"], "5": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"]}, "final_labels": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"]}, "995": {"id": 995, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Sometimes, I am not sure to trust it or not.", "response_id": "R_XSpJqvnrEOpldBL", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "996": {"id": 996, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "There are fewer people who could actively contribute to the training dataset of chatGPT which may cause it to evolve slower.", "response_id": "R_24cTRzPAhTldE9O", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["The evolution of AI chatbots may progress at a slow pace"], "5": ["The evolution of AI chatbots may progress at a slow pace"]}, "final_labels": ["The evolution of AI chatbots may progress at a slow pace"]}, "997": {"id": 997, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "AI chatbots give dumb answers most of the time", "response_id": "R_2ExSrMGbAJ0R7DD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may provide unsatisfactory or irrelevant answers"], "5": ["AI chatbots may provide unsatisfactory or irrelevant answers"]}, "final_labels": ["AI chatbots may provide unsatisfactory or irrelevant answers"]}, "998": {"id": 998, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Not much visual compare to video tutorials, credibility from other sources as they are usually verified by an expert.", "response_id": "R_2zpdQ2CWTcr2bTI", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots lack visual aids/demonstrations", "AI chatbots lack expert-verified credibility offered in other sources"], "5": ["AI chatbots lack visual aids/demonstrations", "AI chatbots lack expert-verified credibility offered in other sources"]}, "final_labels": ["AI chatbots lack visual aids/demonstrations", "AI chatbots lack expert-verified credibility offered in other sources"]}, "999": {"id": 999, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "the solution is so easily given to you, sometimes it takes away the need to think very hard about the solution", "response_id": "R_3HSmysMxn4PRb2m", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may reduce the incentive for deep thinking"], "5": ["AI chatbots may reduce the incentive for deep thinking"]}, "final_labels": ["AI chatbots may reduce the incentive for deep thinking"]}, "1000": {"id": 1000, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "An over reliance or unfounded trustworthiness of the answers it throws back at you.", "response_id": "R_3JpWR7pnp9tjScY", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Overreliance and undue trust in AI chatbot responses can be misleading"], "5": ["Overreliance and undue trust in AI chatbot responses can be misleading"]}, "final_labels": ["Overreliance and undue trust in AI chatbot responses can be misleading"]}, "1001": {"id": 1001, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "It is not a primary source, may not have accurate information, need to verify with another source and at that point might as well use that source in the first place.\n\nThe solution given by chatGPT may not be the best solution. May have large complexity or many security vulnerabilities.", "response_id": "R_2cjCkvN0OFglkIA", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are secondary sources/should not be used as primary sources", "Solutions/answers from AI chatbots need verification", "AI-provided solutions may not be optimal/efficient"], "5": ["AI chatbots are secondary sources/should not be used as primary sources", "Solutions/answers from AI chatbots need verification", "AI-provided solutions may not be optimal/efficient"]}, "final_labels": ["AI chatbots are secondary sources/should not be used as primary sources", "Solutions/answers from AI chatbots need verification", "AI-provided solutions may not be optimal/efficient", "AI chatbots are not reliable/accurate/consistent"]}, "1002": {"id": 1002, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "we can only get a clear picture of query or concept only if you have any idea.", "response_id": "R_1H05Hs9tDXdZS6j", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Understanding AI chatbot explanations requires some prior knowledge of the topic"], "5": ["Understanding AI chatbot explanations requires some prior knowledge of the topic"]}, "final_labels": ["Understanding AI chatbot explanations requires some prior knowledge of the topic"]}, "1003": {"id": 1003, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Although the accuracy is increasing it is still not perfect. It also doesn't display graphs, charts, trees, or statistical symbols very well. These are all advantages video tutorials have over a chatbot currently.", "response_id": "R_1pLGIqkXUPavbps", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots lack visual aids/demonstrations"], "5": ["AI chatbots lack visual aids/demonstrations", "AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots lack visual aids/demonstrations", "AI chatbots are not reliable/accurate/consistent"]}, "1004": {"id": 1004, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "I think sometimes AI doesn't understand the question, but it doesn't happen every time.", "response_id": "R_1r3vqOM1rD9rt8L", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may misunderstand/misinterpret questions"], "5": ["AI chatbots may misunderstand/misinterpret questions"]}, "final_labels": ["AI chatbots may misunderstand/misinterpret questions"]}, "1005": {"id": 1005, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "I feel, that main disadvantage is inability to think critically. Minimum creativity and problem solving aspect.", "response_id": "R_2awoVvYW22ZbqKZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots face limited problem-solving capabilities", "AI chatbots lack critical thinking abilities", "Reliance on AI chatbots may lead to a lack of creative thinking"], "5": ["AI chatbots lack critical thinking abilities", "Reliance on AI chatbots may lead to a lack of creative thinking"]}, "final_labels": ["AI chatbots lack critical thinking abilities", "AI chatbots face limited problem-solving capabilities", "Reliance on AI chatbots may lead to a lack of creative thinking"]}, "1006": {"id": 1006, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "A disadvantage of using AI chatbots is that not every solution given is correct or will work with what a user is currently working with.", "response_id": "R_2vjkpzsyHtTF6D2", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1007": {"id": 1007, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "will not get answers accurately", "response_id": "R_XpI8uKCthDhGBKF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1008": {"id": 1008, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "the disadvantages will be the thinking nature of a person. and we will be dependent on AI chatbots to find the issues .", "response_id": "R_28OtaQZOVEmAT50", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Dependency on AI chatbots may diminish personal critical thinking skills"], "5": ["Dependency on AI chatbots may diminish personal critical thinking skills"]}, "final_labels": ["Dependency on AI chatbots may diminish personal critical thinking skills"]}, "1009": {"id": 1009, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Although AI chatbots have advantages, there isn't a single best way to learn programming. The resource selected should take into account the unique demands of each learner, the nature of the programming subject, and their personal learning preferences. In order to guarantee a thorough and well-rounded learning experience, chatbots work best when combined with other resources like written tutorials, video tutorials, and community forums. Chatbots can be a useful tool for providing instant replies and interactive support.", "response_id": "R_1GK98CINuaMDhUt", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers", "AI chatbots can provide interactive assistance/personalized instruction/learning"], "5": ["AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers", "AI chatbots can provide interactive assistance/personalized instruction/learning"]}, "final_labels": ["Advantages", "AI Chatbots are faster", "AI chatbots can provide personalized/customized/tailored answers", "AI chatbots can provide interactive assistance/personalized instruction/learning"]}, "1010": {"id": 1010, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "I would say the main disadvantage of using an AI chatbot is that it can be wrong and not know it is wrong. I have used chatGPT many times for trying to understand a homework question or figuring out how to program something and the solution that it gives me will have many errors and I will have to give it the errors and ask over and over again. Sometimes it does not know the answer at all and it will tell me one solution that I know is wrong, I will tell it is wrong, it will apologize and give me another answer, then that is wrong too and it will just revert back to the original answer that I said was wrong in the first place.", "response_id": "R_2w14LA0gzv7Oakk", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Users may need to correct AI multiple times, leading to frustration", "AI chatbots are not reliable/accurate/consistent", "AI's inability to recognize its mistakes can result in a cycle of incorrect solutions"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI's inability to recognize its mistakes can result in a cycle of incorrect solutions", "Users may need to correct AI multiple times, leading to frustration"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "Users may need to correct AI multiple times, leading to frustration", "AI's inability to recognize its mistakes can result in a cycle of incorrect solutions"]}, "1011": {"id": 1011, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "accuracy is not a guarantee, and chatbots are known to make up things that sound reasonable", "response_id": "R_1OQ5sSx3gzcVkrs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may fabricate plausible but incorrect information"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may fabricate plausible but incorrect information"]}, "1012": {"id": 1012, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Sometimes it feels as though the information provided is less of a tutorial and more of an explanation. In the sense that I have less of a hand in what to do with the information given.", "response_id": "R_3oRqXr9dnRzL5wA", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots often provide explanations rather than actionable tutorials"], "5": ["AI chatbots often provide explanations rather than actionable tutorials"]}, "final_labels": ["AI chatbots often provide explanations rather than actionable tutorials"]}, "1013": {"id": 1013, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "One major disadvantage with the AI chatbots is that along with the solutions chatbots can also provide false answers or it can have security vulnerabilities which can lead to financial loss/ application error.", "response_id": "R_2e38ReTU1KGXuJK", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI-provided solutions may have security vulnerabilities"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI-provided solutions may have security vulnerabilities"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI-provided solutions may have security vulnerabilities"]}, "1014": {"id": 1014, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Lack of visuals, lack of real-word experience, incorrect answers, inconsistency.", "response_id": "R_1GBsP2Jl7nwTRPM", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots lack visual aids/demonstrations", "AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots lack visual aids/demonstrations", "AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots lack visual aids/demonstrations", "AI chatbots are not reliable/accurate/consistent"]}, "1015": {"id": 1015, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "While AI chatbots are pretty good at answering programming questions in general, they are far from perfect. They will probably provide better answers than those you will find in online forums, but the accuracy of these answers cannot be taken for granted. This is specially true for non-programming related questions.", "response_id": "R_2zhBayNSPHk0SvZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1016": {"id": 1016, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "sometimes hard to explain.", "response_id": "R_1LqcOAYB04bCGAt", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots sometimes provide unclear explanations"], "5": ["AI chatbots sometimes provide unclear explanations"]}, "final_labels": ["AI chatbots sometimes provide unclear explanations"]}, "1017": {"id": 1017, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "if the user uses the chatbox as a learning tool, it is unreliable. Because the chatbox often gives incorrect solutions, in this case, if the user has no basic knowledge of the issue, the user is likely to be misled by the chatbox. As for advanced learning, the chatbox is only able to provide a little assistance.", "response_id": "R_2AMt6Qbrg3xPEJy", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "Users without basic knowledge or lack understanding of the subject may be misled by AI responses", "AI chatbots offer limited assistance for advanced topics"], "5": ["AI chatbots are not reliable/accurate/consistent", "Users without basic knowledge or lack understanding of the subject may be misled by AI responses", "AI chatbots offer limited assistance for advanced topics"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "Users without basic knowledge or lack understanding of the subject may be misled by AI responses", "AI chatbots offer limited assistance for advanced topics"]}, "1018": {"id": 1018, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "an encouraged laziness", "response_id": "R_2XaLg9QRrblDXRX", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may foster a tendency toward laziness"], "5": ["AI chatbots may foster a tendency toward laziness"]}, "final_labels": ["AI chatbots may foster a tendency toward laziness"]}, "1019": {"id": 1019, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Ultimately, I think AI chatbots in their current form are harmful to the learning process - I have used them in the past as an easy way around problems and have found that my grasp of the material is generally unimproved.\n\nI believe it's important to acknowledge my own hypocrisy in this statement - the allure of such powerful tools is incredibly difficult to resist and it's entirely possible that I'll resort to such tools again, but I've tried to cut down on my usage of such utilities for educational purposes. The work put in to solve a problem is minimized, and with it the mental engagement. This isn't really a problem for producing a result, but it is for learning. I find that generative language models are at their most useful when one is approaching them not with something to learn but with a task to accomplish.\n\nWhen someone is looking for information from a chatbot, they're generally not looking for elaboration, but for an answer. I think this is the crux of the issue, as the broader context of a question and answer is often not taken into consideration by either the user or the chatbot. That said, I feel strange about the technology for a number of reasons, and this is just one of them.", "response_id": "R_3DbjsUAe0NXLB67", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may detract from the learning process by offering easy solutions without enhancing understanding", "Reliance on AI for problem-solving can reduce mental engagement"], "5": ["AI chatbots may detract from the learning process by offering easy solutions without enhancing understanding", "Reliance on AI for problem-solving can reduce mental engagement"]}, "final_labels": ["AI chatbots may detract from the learning process by offering easy solutions without enhancing understanding", "Reliance on AI for problem-solving can reduce mental engagement"]}, "1020": {"id": 1020, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "AI chatbots could lack the in-depth information found in textual lessons and the user-generated knowledge found on sites like StackOverflow.", "response_id": "R_ONk5rAJnMP6aUmt", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may not provide as much depth as other learning resources"], "5": ["AI chatbots may not provide as much depth as other learning resources"]}, "final_labels": ["AI chatbots may not provide as much depth as other learning resources"]}, "1021": {"id": 1021, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "No", "response_id": "R_xAiKm0feBtoE5Y5", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["NA"]}, "final_labels": []}, "1022": {"id": 1022, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "One potential disadvantage of using AI chatbots compared to other programming resources such as video tutorials, written tutorials, and StackOverflow is the risk of overreliance on copy-pasting without genuine implementation, which can prevent the learning process.", "response_id": "R_3e4vvQ0W2b5JcGW", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"], "5": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"]}, "final_labels": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"]}, "1023": {"id": 1023, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "As stated before, responses are generally verbose and not really rooted in practical use, unlike a blog post can be. If there isn't enough data about your issue, then there isn't enough data, and the bot can't help you. And, though much of computing is solving the same problems in endless ways, I feel that there are an exceedingly large amount of cases where there isn't, and most likely won't be, enough data for to generate satisfying solutions in the way that bespoke resources can.", "response_id": "R_1jxnMHJcPv0DIM5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbot responses can be verbose and less practical", "AI chatbots offer limited assistance for advanced topics", "Unique or complex problems/questions may lack adequate data for AI to generate satisfying solutions/answers"], "5": ["AI chatbot responses can be verbose and less practical", "AI chatbots offer limited assistance for advanced topics", "Unique or complex problems/questions may lack adequate data for AI to generate satisfying solutions/answers"]}, "final_labels": ["AI chatbot responses can be verbose and less practical", "AI chatbots offer limited assistance for advanced topics", "Unique or complex problems/questions may lack adequate data for AI to generate satisfying solutions/answers"]}, "1024": {"id": 1024, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Authenticity of the information provided\nNo visualization of the information", "response_id": "R_wRe6jBEALg6tEI1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots lack visual aids/demonstrations", "AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots lack visual aids/demonstrations"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots lack visual aids/demonstrations"]}, "1025": {"id": 1025, "topic_id": 11, "title": "Q18-Disadvantages", "comment": ".", "response_id": "R_2rH0l86b6z3VGkY", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["NA"]}, "final_labels": []}, "1026": {"id": 1026, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "I believe that those who are learning to code after the introduction of these chatbots will likely be overly reliant on them, and may lose the ability to troubleshoot properly without them.\nA huge issue is that they are often inaccurate, so if you are trying to generate code on a subject that you don't really understand, you may not know that the information you are given is wrong.", "response_id": "R_31yYsl9bsQkb3Bj", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving", "Users without basic knowledge or lack understanding of the subject may be misled by AI responses"], "5": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving", "Users without basic knowledge or lack understanding of the subject may be misled by AI responses"]}, "final_labels": ["Users without basic knowledge or lack understanding of the subject may be misled by AI responses", "Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"]}, "1027": {"id": 1027, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Not always accurate, could be too broad.", "response_id": "R_YVr2FOH45UPG29H", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbot tend to generalize rather than provide specific answers for less popular topics/tools"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbot tend to generalize rather than provide specific answers for less popular topics/tools"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbot tend to generalize rather than provide specific answers for less popular topics/tools"]}, "1028": {"id": 1028, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "I believe people will lose that authentic traditional human interaction in studying something.", "response_id": "R_1NDMklWSrlzivsi", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Reliance on AI chatbots may diminish human interactions/community engagement/peer discussions"], "5": ["Reliance on AI chatbots may diminish human interactions/community engagement/peer discussions"]}, "final_labels": ["Reliance on AI chatbots may diminish human interactions/community engagement/peer discussions"]}, "1029": {"id": 1029, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "i see disadvantages of chatgpt is makes person depend on it and he can't think out of box.", "response_id": "R_3h0ioj6QdHwJcF4", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may foster dependence/overreliance", "Reliance on AI chatbots may lead to a lack of creative thinking"], "5": ["AI chatbots may foster dependence/overreliance"]}, "final_labels": ["AI chatbots may foster dependence/overreliance", "Reliance on AI chatbots may lead to a lack of creative thinking"]}, "1030": {"id": 1030, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "AI Chatbots are not always consistent and can yield incorrect results. It's important to note that AI Chatbots are trained from data that itself contains bugs, errors, and inconsistencies.", "response_id": "R_2BgHQAdBf20YaVW", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1031": {"id": 1031, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Can relay inaccurate information. Depending on how you use it, can cause too much reliance, allowing users to gain information rather than learn it.", "response_id": "R_OCezqIb9kECaTcJ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may foster dependence/overreliance", "AI chatbots may encourage information gathering over understanding", "AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may foster dependence/overreliance", "AI chatbots may encourage information gathering over understanding"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may foster dependence/overreliance", "AI chatbots may encourage information gathering over understanding"]}, "1032": {"id": 1032, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "ChatGPT is not accurate at some times.", "response_id": "R_BYstW2DPcmwZbTH", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1033": {"id": 1033, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "No", "response_id": "R_1f0NbGCyfVSZET4", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "1034": {"id": 1034, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "They can give outdated solutions or use deprecated libraries", "response_id": "R_ZJCCofbbf8fmX0l", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may provide outdated solutions"], "5": ["AI chatbots may provide outdated solutions"]}, "final_labels": ["AI chatbots may provide outdated solutions"]}, "1035": {"id": 1035, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "- hallucinations\n- often generalizes (as opposed to giving a specific answer) if asked about tools/software that are not very popular (not a lot of training material online)\n- sometimes even though AI is context-aware, it will run in circles and present solutions that had already been discarded earlier in the discussion", "response_id": "R_3R7lYsGMESE914d", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbot tend to generalize rather than provide specific answers for less popular topics/tools", "AI chatbot may offer previously discarded solutions"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbot tend to generalize rather than provide specific answers for less popular topics/tools", "AI chatbot may offer previously discarded solutions"]}, "1036": {"id": 1036, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Sometimes the AI is wrong. Sometimes it doesn\u2019t understand what you need. Sometimes it doesn\u2019t answer the entire question.", "response_id": "R_3rTgsePGSeMANlV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may misunderstand/misinterpret questions", "AI chatbots may provide incomplete answers"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may provide incomplete answers"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may provide incomplete answers", "AI chatbots may misunderstand/misinterpret questions"]}, "1037": {"id": 1037, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "if you don't know how to properly prompt engineer AI then your responses will not be helpful", "response_id": "R_3G1yYnFHS9ql2ss", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Effectiveness of AI chatbot responses heavily depends on the ability to craft precise prompts"], "5": ["Effectiveness of AI chatbot responses heavily depends on the ability to craft precise prompts"]}, "final_labels": ["Effectiveness of AI chatbot responses heavily depends on the ability to craft precise prompts"]}, "1038": {"id": 1038, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Some disadvantages can be get too used to use AI chatbots and loosing the ability to research. It is important to keep researching while using AIs chats. Another disadvantaged can be creating dependency of writing code with the constant help of chatbots.", "response_id": "R_eIJrKuPZOcLJBN7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving", "AI chatbots may foster dependence/overreliance"], "5": ["AI chatbots may foster dependence/overreliance", "Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"]}, "final_labels": ["AI chatbots may foster dependence/overreliance", "Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"]}, "1039": {"id": 1039, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "AI chatbots has high complex language and requires more resources.", "response_id": "R_2wGKxS5BJMNWSHe", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may use complex language/too technical", "AI chatbots require more resources"], "5": ["AI chatbots require more resources"]}, "final_labels": ["AI chatbots require more resources", "AI chatbots may use complex language/too technical"]}, "1040": {"id": 1040, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Consider ad source for learning programming", "response_id": "R_1mWAsfadLhHUSeN", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["Learning Resource Consideration by AI chatbots"]}, "final_labels": []}, "1041": {"id": 1041, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "I don't trust its accuracy, so if I asked it something I would end up using another resource to confirm, which ends up not saving much time.", "response_id": "R_2Ym3PD4wl0iNhDS", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "Users need for confirmation from other resources", "Time-saving effectiveness may diminish by need for confirmation"], "5": ["AI chatbots are not reliable/accurate/consistent", "Users need for confirmation from other resources"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "Users need for confirmation from other resources", "Time-saving effectiveness may diminish by need for confirmation"]}, "1042": {"id": 1042, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "NONE", "response_id": "R_pF24IOkngs3CFod", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["NA"]}, "final_labels": []}, "1043": {"id": 1043, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Information inaccuracy mostly. Its also just that programming topics are already such a community driven conversation that to cut yourself off from that would be a great disadvantage.", "response_id": "R_3h6odOj0v6tXJLO", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "Reliance on AI chatbots may diminish human interactions/community engagement/peer discussions"], "5": ["Reliance on AI chatbots may diminish human interactions/community engagement/peer discussions", "AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["Reliance on AI chatbots may diminish human interactions/community engagement/peer discussions", "AI chatbots are not reliable/accurate/consistent"]}, "1044": {"id": 1044, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Disadvantages include it literally giving you the wrong answer or not listening to your requests correctly", "response_id": "R_RrfaoFOQsXObLi1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may misunderstand/misinterpret questions"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may misunderstand/misinterpret questions"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may misunderstand/misinterpret questions"]}, "1045": {"id": 1045, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "AI chatbots, such as ChatGPT, may fail to answer complicated questions and may not be able to deliver detailed or real-time information. They are thus less useful for staying current and obtaining in-depth programming explanations than other resources like tutorials and forums.", "response_id": "R_2sRSoQ6EnSSyOgm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Unique or complex problems/questions may lack adequate data for AI to generate satisfying solutions/answers", "AI chatbots may provide outdated solutions", "AI chatbots may fail to answer complicated questions"], "5": ["Unique or complex problems/questions may lack adequate data for AI to generate satisfying solutions/answers", "AI chatbots may provide outdated solutions", "AI chatbots may fail to answer complicated questions"]}, "final_labels": ["Unique or complex problems/questions may lack adequate data for AI to generate satisfying solutions/answers", "AI chatbots may provide outdated solutions", "AI chatbots may fail to answer complicated questions"]}, "1046": {"id": 1046, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "It's not always correct, but you could say the same thing about any other resource.", "response_id": "R_1LqHOwG0zrhGyaI", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1047": {"id": 1047, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "It lacks the ability to keep in mind all the constraints that are required in a project a user might be working on. While it is personable, it lacks the ability to provide truly individualized answers.", "response_id": "R_3GwAiGQ9WFXNjxU", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may not fully account for all project-specific constraints", "AI chatbot tend to generalize rather than provide specific answers"], "5": ["AI chatbots may not fully account for all project-specific constraints", "AI chatbot tend to generalize rather than provide specific answers"]}, "final_labels": ["AI chatbots may not fully account for all project-specific constraints", "AI chatbot tend to generalize rather than provide specific answers"]}, "1048": {"id": 1048, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "As for disadvantages I would say that often just asking chatGPT about something and not providing any basis to work with often leads to varying results. With other resources what they give is what you get and it usually is correct, just not tailored to your specific needs.", "response_id": "R_2CHdaaUPJvu7KgE", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1049": {"id": 1049, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "sometimes they give wrong suggestions or wrong answers", "response_id": "R_7WFEyhkSr4ApjPz", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1050": {"id": 1050, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "sometimes the answers generated by them are wrong.", "response_id": "R_50CNi04ZGST6Ei5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1051": {"id": 1051, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "AI isn't advanced enough to be 100% effective, especially with programming. Sometimes asking programming problems it gives faulty code that doesn't work. So sometimes its better to use other sources such as Stack Overflow because more likely than not someone has had the same issue as you", "response_id": "R_VIK1nXwJMHZDWIV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1052": {"id": 1052, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Create lazy programers who prefer to write their functions and code using it rather than really master the language which make me question the reliability of the generated code as sometimes is not that efficient or the code may generate multiple bugs the programmer is not really aware of.", "response_id": "R_BQje8pCWNttoNoZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may foster a tendency toward laziness", "Reliance on AI for code generation can result in inefficient or buggy code"], "5": ["AI chatbots may foster a tendency toward laziness", "Reliance on AI for code generation can result in inefficient or buggy code"]}, "final_labels": ["AI chatbots may foster a tendency toward laziness", "Reliance on AI for code generation can result in inefficient or buggy code"]}, "1053": {"id": 1053, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "The credibility and accuracy of the answers generated can never be trusted blindly and can not be used without cross-verifying the answers.", "response_id": "R_PY7o87fXOg4RSkV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "Solutions/answers from AI chatbots need verification"], "5": ["AI chatbots are not reliable/accurate/consistent", "Solutions/answers from AI chatbots need verification"]}, "final_labels": ["Solutions/answers from AI chatbots need verification", "AI chatbots are not reliable/accurate/consistent"]}, "1054": {"id": 1054, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "The biggest disadvantage of AI chatbots is that they have difficulty checking if the information they pulled from whatever source is true or correct. The reason being that the bot could learn from that incorrect source and thus, continue operating with a flawed understand of the subject. This would of course lead to the spread of misinformation, which would generate even more problems.", "response_id": "R_DHKE82gEogimwPT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots struggle to verify the accuracy of sourced information", "Learning from incorrect sources provided by AI can perpetuate flawed understanding", "AI chatbots are not reliable/accurate/consistent"], "5": ["Learning from incorrect sources provided by AI can perpetuate flawed understanding", "AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["Learning from incorrect sources provided by AI can perpetuate flawed understanding", "AI chatbots are not reliable/accurate/consistent", "AI chatbots struggle to verify the accuracy of sourced information"]}, "1055": {"id": 1055, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Sometimes answers are not reliable. From my personal experience, I found wrong answers from chatGPT to mathematical questions.", "response_id": "R_3fiNb6zWdR9PVQQ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1056": {"id": 1056, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "I find that a disadvantage with AI chatbots is how precise you may need to be in creating prompts for it to answer effectively. The AI may end up inefficiently answering your question and you need to find ways to be incredibly precise in your requests, where as other humans may find themselves doing more with less.", "response_id": "R_1IBhSOcXAxkpbEE", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Effectiveness of AI chatbot responses heavily depends on the ability to craft precise prompts"], "5": ["Effectiveness of AI chatbot responses heavily depends on the ability to craft precise prompts"]}, "final_labels": ["Effectiveness of AI chatbot responses heavily depends on the ability to craft precise prompts"]}, "1057": {"id": 1057, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Chatgpt not updates\nGoogle bard updated but the answers not accurate like Chatgpt", "response_id": "R_10oV8SbVxGj64z8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1058": {"id": 1058, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Could provide wrong answers", "response_id": "R_2y2FH0Axhp5LpHT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1059": {"id": 1059, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "For a beginner he wont know where to start and what step he has to take next and response to such questions is not very helpful according to my experience", "response_id": "R_3NDoyiztqfcp1E8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots might not effectively guide beginners on starting points and subsequent steps"], "5": ["AI chatbots might not effectively guide beginners on starting points and subsequent steps"]}, "final_labels": ["AI chatbots might not effectively guide beginners on starting points and subsequent steps"]}, "1060": {"id": 1060, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Hallucination. \nPeople may also end up trusting AI bots too much without verifying the information they provide.", "response_id": "R_2YIY6TaWPtYjSfz", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "Overreliance and undue trust in AI chatbot responses can be misleading"], "5": ["AI chatbots are not reliable/accurate/consistent", "Overreliance and undue trust in AI chatbot responses can be misleading"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "Overreliance and undue trust in AI chatbot responses can be misleading"]}, "1061": {"id": 1061, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "ChatGPT is not so great at solving problems with many wrong solutions. Because ChatGPT doesn't always know if the information it is getting is wrong or right, problems that are often solved incorrectly may be given as a solution through chatGPT.", "response_id": "R_2tnyQ14tmO2h1l7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots struggle to verify the accuracy of sourced information"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots struggle to verify the accuracy of sourced information"]}, "1062": {"id": 1062, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "A major disadvantage is that chatbots can discourage programmers from actually learning the concepts. Learning how to program, to debug, and to troubleshoot is a major part of coding. This can lead to programmers being inexperienced and dependent on technology that isn't always reliable.", "response_id": "R_UzRPsl6DrU6GGv7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may detract from the learning process by offering easy solutions without enhancing understanding", "Dependency on AI chatbots can lead to inexperienced programmers"], "5": ["Dependency on AI chatbots can lead to inexperienced programmers", "AI chatbots may detract from the learning process by offering easy solutions without enhancing understanding"]}, "final_labels": ["Dependency on AI chatbots can lead to inexperienced programmers", "AI chatbots may detract from the learning process by offering easy solutions without enhancing understanding"]}, "1063": {"id": 1063, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Using AI chatbots well also requires having a decently solid understanding of what you're asking about. Breaching new topics is going to be hard without knowing exactly what to ask for, and while humans or forums can direct people chatbots might have more difficulty.", "response_id": "R_XuEVHVBd8v51DNv", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots might not effectively guide beginners on starting points and subsequent steps", "Effective use of AI chatbots requires a good understanding of the topic"], "5": ["Effective use of AI chatbots requires a good understanding of the topic"]}, "final_labels": ["Effective use of AI chatbots requires a good understanding of the topic", "AI chatbots might not effectively guide beginners on starting points and subsequent steps"]}, "1064": {"id": 1064, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "I feel chatbots gives more information than necessary which sometimes might create confusion.", "response_id": "R_3kLZCeWs78AjwhF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Chatbots can provide excessive/unnecessary information, potentially leading to confusion"], "5": ["Chatbots can provide excessive/unnecessary information, potentially leading to confusion"]}, "final_labels": ["Chatbots can provide excessive/unnecessary information, potentially leading to confusion"]}, "1065": {"id": 1065, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "lack of visual demonstration and real life case studies.", "response_id": "R_xEKLhB4swGzRuYV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots lack visual aids/demonstrations", "AI chatbots lack real-life case studies"], "5": ["AI chatbots lack visual aids/demonstrations", "AI chatbots lack real-life case studies"]}, "final_labels": ["AI chatbots lack visual aids/demonstrations", "AI chatbots lack real-life case studies"]}, "1066": {"id": 1066, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "The problem is that developers will become dependent on the technology.", "response_id": "R_3I9OGwiuXmE9XKg", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may foster dependence/overreliance"], "5": ["AI chatbots may foster dependence/overreliance"]}, "final_labels": ["AI chatbots may foster dependence/overreliance"]}, "1067": {"id": 1067, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "The AI working with multiple resource and maybe take you to another field in learning path. \nThere is no limitations with AI", "response_id": "R_3dX0fi4sLII3PiH", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots gather information from various resources", "AI chatbots can provide creative solutions"], "5": ["AI chatbots can provide creative solutions", "AI chatbots gather information from various resources"]}, "final_labels": ["Advantages", "AI chatbots gather information from various resources", "AI chatbots can provide creative solutions"]}, "1068": {"id": 1068, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Nothing in my mind", "response_id": "R_bQkaerH2Fl0nnlD", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["NA"]}, "final_labels": []}, "1069": {"id": 1069, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Sometimes Ai chatbots's solutions can work for certain systems and not work for others", "response_id": "R_RslT2qSMtPc2tDb", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbot solutions may not be applicable across different systems"], "5": ["AI chatbot solutions may not be applicable across different systems"]}, "final_labels": ["AI chatbot solutions may not be applicable across different systems"]}, "1070": {"id": 1070, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "The prompt", "response_id": "R_2YK95R07aWH8jtJ", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["NA"]}, "final_labels": []}, "1071": {"id": 1071, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "in same cases its not accurate, also it will make people lazy to search", "response_id": "R_215FEdTEBSaZuef", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may foster a tendency toward laziness"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may foster a tendency toward laziness"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may foster a tendency toward laziness"]}, "1072": {"id": 1072, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "None", "response_id": "R_CafRWLUSmPbnu3T", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["NA"]}, "final_labels": []}, "1073": {"id": 1073, "topic_id": 11, "title": "Q18-Disadvantages", "comment": ".", "response_id": "R_2SpOQibFdoXDYtK", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["NA"]}, "final_labels": []}, "1074": {"id": 1074, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Sometime AI chatbots are wrong and that can be very harmful. Also if important information is left out about a topic, then you won't be able to fully understand a topic based off of what the chatbot tells you.", "response_id": "R_2SvmJx1woxo86QB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "Incomplete information from AI chatbots may limit comprehensive understanding of topics"], "5": ["AI chatbots are not reliable/accurate/consistent", "Incomplete information from AI chatbots may limit comprehensive understanding of topics"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "Incomplete information from AI chatbots may limit comprehensive understanding of topics"]}, "1075": {"id": 1075, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "AI is not as accurate as domain professionals at this point in time, and AI sometimes suffers from communication barriers.", "response_id": "R_3k1Hed9uT5m0ExG", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots suffer from communication barriers"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots suffer from communication barriers"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots suffer from communication barriers"]}, "1076": {"id": 1076, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "A disadvantage to AI chatbots is that they do not always provide a correct answer to a question, and if you tell said AI chatbot that their solution did not work they will not do much to change it.", "response_id": "R_2Ymteq20Q8UvtmO", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots have limited ability to adjust solutions after feedback on unsuccessful outcomes"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots have limited ability to adjust solutions after feedback on unsuccessful outcomes"]}, "1077": {"id": 1077, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Inaccurate or sometimes false answers that can only be answered by the other way", "response_id": "R_esbJyW7mlynWin7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1078": {"id": 1078, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Inaccuracy in solutions. Also people tend to rely on A.I. rather than their own skills.", "response_id": "R_2Ya1RCTXHTghfoC", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may foster dependence/overreliance"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may foster dependence/overreliance"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may foster dependence/overreliance"]}, "1079": {"id": 1079, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "sometimes they give wrong information. this is mainly an issue if a question or resource is niche and there arent many resources already available", "response_id": "R_2D0QXbxxx0V9kyD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1080": {"id": 1080, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Struggles at explaining broader subjects. Often has errors, more than other resources.", "response_id": "R_2ya9BHavbBKXivg", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may struggle with explaining broad subjects"], "5": ["AI chatbots may struggle with explaining broad subjects"]}, "final_labels": ["AI chatbots may struggle with explaining broad subjects", "AI chatbots are not reliable/accurate/consistent"]}, "1081": {"id": 1081, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "I believe ChatGPT many times gives inaccurate answers to problems. Being too dependent on it, such as using it for all of your learning and not using any other source, is detrimental.", "response_id": "R_3Howth2U80l5ObO", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may foster dependence/overreliance"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may foster dependence/overreliance"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may foster dependence/overreliance"]}, "1082": {"id": 1082, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "To use AI chatbots one must know how to give prompts properly, the answer depends on the prompts of the developer. So they also need to learn English language to give the prompts correctly.", "response_id": "R_2VJjmKmn8xcsl5H", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Effectiveness of AI chatbot responses heavily depends on the ability to craft precise prompts", "Necessitates proficiency in English for accurate prompt formulation"], "5": ["Effectiveness of AI chatbot responses heavily depends on the ability to craft precise prompts", "Necessitates proficiency in English for accurate prompt formulation"]}, "final_labels": ["Effectiveness of AI chatbot responses heavily depends on the ability to craft precise prompts", "Necessitates proficiency in English for accurate prompt formulation"]}, "1083": {"id": 1083, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Might be giving you the wrong responses but usually its pretty spot on as a debugger.", "response_id": "R_p3lsO9vWuS0Vv0d", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1084": {"id": 1084, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "It tends to put out code that is much more complicated than necessary and is right about 60% of the time depending on the question. This makes it good for explaining something you know the answer too, but maybe not the explanation or the process, and not so good for learning something completely new.", "response_id": "R_1OjgBuMqtSdsaop", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots often generate overly complex code", "AI chatbots are not reliable/accurate/consistent", "AI chatbots are less effective for learning entirely new concepts"], "5": ["AI chatbots often generate overly complex code", "AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots often generate overly complex code", "AI chatbots are not reliable/accurate/consistent", "AI chatbots are less effective for learning entirely new concepts"]}, "1085": {"id": 1085, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Unreliable answer", "response_id": "R_1DD4RAfh4FfqWUq", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1086": {"id": 1086, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "the communication between people will be disappear.", "response_id": "R_1KygtcaEhlkmb09", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Reliance on AI chatbots may diminish human interactions/community engagement/peer discussions"], "5": ["Reliance on AI chatbots may diminish human interactions/community engagement/peer discussions"]}, "final_labels": ["Reliance on AI chatbots may diminish human interactions/community engagement/peer discussions"]}, "1087": {"id": 1087, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Potential limitations in depth compared to comprehensive tutorials, reliance on technology, and occasional misinterpretation of queries. Chatbots may also struggle with conveying complex visual concepts effectively, which video tutorials excel at.", "response_id": "R_R2Fr2UMojw2jyYF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may not provide as much depth as other learning resources", "AI chatbots may foster dependence/overreliance", "AI chatbots may misunderstand/misinterpret questions", "AI chatbots may struggle with conveying complex visual concepts"], "5": ["AI chatbots may struggle with conveying complex visual concepts", "AI chatbots may not provide as much depth as other learning resources", "AI chatbots may foster dependence/overreliance", "AI chatbots may misunderstand/misinterpret questions"]}, "final_labels": ["AI chatbots may struggle with conveying complex visual concepts", "AI chatbots may not provide as much depth as other learning resources", "AI chatbots may foster dependence/overreliance", "AI chatbots may misunderstand/misinterpret questions"]}, "1088": {"id": 1088, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Chatbots do not get their knowledge bases updated immediately. Also, niche problems that are very rarely discussed online will probably not yield good results when consulting with a chatbot.", "response_id": "R_3qK944MWUasHftb", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may provide outdated solutions", "Unique or complex problems/questions may lack adequate data for AI to generate satisfying solutions/answers"], "5": ["AI chatbots may provide outdated solutions", "Unique or complex problems/questions may lack adequate data for AI to generate satisfying solutions/answers"]}, "final_labels": ["AI chatbots may provide outdated solutions", "Unique or complex problems/questions may lack adequate data for AI to generate satisfying solutions/answers"]}, "1089": {"id": 1089, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Lack of mastery due to the inability to problem solve solutions without AI assistance.", "response_id": "R_ugflyJGwIb3t6TL", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"], "5": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"]}, "final_labels": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"]}, "1090": {"id": 1090, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "AI chatbots are often wrong", "response_id": "R_3DdwfABqqLkeZOa", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1091": {"id": 1091, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Sometimes when the chatbot doesn't know how to solve a problem it will get stuck. This limits its usefulness because at this point the chatbot is kind of useless.", "response_id": "R_1QycIu8QDolXzfs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can become ineffective when unable to solve a problem"], "5": ["AI chatbots can become ineffective when unable to solve a problem"]}, "final_labels": ["AI chatbots can become ineffective when unable to solve a problem"]}, "1092": {"id": 1092, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "AI today is still less accurate that many other resources, whereas written tutorials may teach a poor way of doing something AI may just tell you something that doesn't work.", "response_id": "R_1ptCU4xgOKOBKJb", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1093": {"id": 1093, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Disadvantages is that it would make it so that people become lazy and feel the need to understand the concepts in depth and rather have the AI do it themselves.", "response_id": "R_2XmruWIZ7RhByDF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may foster a tendency toward laziness", "AI chatbots may deter in-depth understanding of concepts/topics"], "5": ["AI chatbots may foster a tendency toward laziness", "AI chatbots may deter in-depth understanding of concepts/topics"]}, "final_labels": ["AI chatbots may foster a tendency toward laziness", "AI chatbots may deter in-depth understanding of concepts/topics"]}, "1094": {"id": 1094, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Some issues are unique and AI wouldn\u2019t know it", "response_id": "R_1loxENjBZaRRuji", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Unique or complex problems/questions may lack adequate data for AI to generate satisfying solutions/answers"], "5": ["Unique or complex problems/questions may lack adequate data for AI to generate satisfying solutions/answers"]}, "final_labels": ["Unique or complex problems/questions may lack adequate data for AI to generate satisfying solutions/answers"]}, "1095": {"id": 1095, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "May not understand you at times", "response_id": "R_231qEU3xxVdwzkB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may misunderstand/misinterpret questions"], "5": ["AI chatbots may misunderstand/misinterpret questions"]}, "final_labels": ["AI chatbots may misunderstand/misinterpret questions"]}, "1096": {"id": 1096, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "The problem is its all text written, people understand more in practical way. So videos can describe more than texts", "response_id": "R_3foP3WuIpKQAKLm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots lack visual aids/demonstrations"], "5": ["AI chatbots lack visual aids/demonstrations"]}, "final_labels": ["AI chatbots lack visual aids/demonstrations"]}, "1097": {"id": 1097, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "It has Limited problem-solving skills and lack of context", "response_id": "R_1otoSqbX1YX11Dr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots face limited problem-solving capabilities", "AI chatbots may miss contextual information"], "5": ["AI chatbots face limited problem-solving capabilities", "AI chatbots may miss contextual information"]}, "final_labels": ["AI chatbots face limited problem-solving capabilities", "AI chatbots may miss contextual information"]}, "1098": {"id": 1098, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "The disadvantage will be that if people are actually using it to do their task which in turn will result in not understanding what the program does and that is bad for any developer.", "response_id": "R_1MKGAPdu4KxLaut", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving", "AI chatbots may encourage information gathering over understanding"], "5": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"]}, "final_labels": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving", "AI chatbots may encourage information gathering over understanding"]}, "1099": {"id": 1099, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Some disadvantages are that sometimes the AI chatbots can generate inefficient code snippets. Also, the person prompting the AI chatbot needs to know the correct question to ask in order to get the best result.", "response_id": "R_3qJow6A4kMaU3v3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Effective use requires knowing the right questions to ask for optimal results", "Reliance on AI for code generation can result in inefficient or buggy code"], "5": ["Effective use requires knowing the right questions to ask for optimal results", "Reliance on AI for code generation can result in inefficient or buggy code"]}, "final_labels": ["Effective use requires knowing the right questions to ask for optimal results", "Reliance on AI for code generation can result in inefficient or buggy code"]}, "1100": {"id": 1100, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Reliability. It hallucinates a lot, and it's impossible to tell when this happens if you're not knowledgeable of the subject material. In this way it's very dangerous, because bad habits or knowledge can be planted.", "response_id": "R_1gLr31KAX6x6pes", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "Users may not detect inaccuracies without subject knowledge, posing risks of adopting incorrect practices or beliefs"], "5": ["Users may not detect inaccuracies without subject knowledge, posing risks of adopting incorrect practices or beliefs", "AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "Users may not detect inaccuracies without subject knowledge, posing risks of adopting incorrect practices or beliefs"]}, "1101": {"id": 1101, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "there is no human interactivity", "response_id": "R_UAPLtFvj9iqK0Ex", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Reliance on AI chatbots may diminish human interactions/community engagement/peer discussions"], "5": ["Reliance on AI chatbots may diminish human interactions/community engagement/peer discussions"]}, "final_labels": ["Reliance on AI chatbots may diminish human interactions/community engagement/peer discussions"]}, "1102": {"id": 1102, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "As stated before, visual learners won't have as easy as a time learning from just AI Chatbot explanations, and are better off watching videos that can explain things better.", "response_id": "R_OrIV0jF4Im1w50t", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots lack visual aids/demonstrations"], "5": ["AI chatbots lack visual aids/demonstrations"]}, "final_labels": ["AI chatbots lack visual aids/demonstrations"]}, "1103": {"id": 1103, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Developers may become too dependent on AI.", "response_id": "R_1Xk5qSChSQMswP7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may foster dependence/overreliance"], "5": ["AI chatbots may foster dependence/overreliance"]}, "final_labels": ["AI chatbots may foster dependence/overreliance"]}, "1104": {"id": 1104, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "AI chatbots are not always accurate. Typically video and written tutorials are accurate and trustworthy. However, chatbots give you answers based on data they have found on the web which is not always accurate. While people are not always accurate, at least video and written tutorials have been reviewed by other real people and you can see the feedback on these types of tutorials to decide for yourself if you want to trust the content in the tutorial. For chatbots, there is not source to validate if the information is correct.", "response_id": "R_27jsgpKaRVQxgNc", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots struggle to verify the accuracy of sourced information"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots struggle to verify the accuracy of sourced information"]}, "1105": {"id": 1105, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "AI chatbots often provide unreliable answers, especially for anything beyond a basic level of inquiry. There's no actual understanding of the topic being asked about, so it will sometimes hallucinate an answer.", "response_id": "R_1LuF69BhNCOAldF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may misunderstand/misinterpret questions"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may misunderstand/misinterpret questions"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may misunderstand/misinterpret questions"]}, "1106": {"id": 1106, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "The main disadvantage I see is over-reliance. With stack overflow or written tutorials, there is still some creativity to the individual programmer, but with AI chatbots the most frequent answer will most likely be the same.", "response_id": "R_V4LA7nbhFkn29QB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may foster dependence/overreliance", "Reliance on AI chatbots may lead to a lack of creative thinking"], "5": ["AI chatbots may foster dependence/overreliance", "Reliance on AI chatbots may lead to a lack of creative thinking"]}, "final_labels": ["AI chatbots may foster dependence/overreliance", "Reliance on AI chatbots may lead to a lack of creative thinking"]}, "1107": {"id": 1107, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Stolen code, most people look for answers instead of asking why. It only puts a surface-level understanding because the answer is right there so there is no need for a deeper understanding and practice.", "response_id": "R_2upnILbgMktCs4r", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Risks of uncredited code copying in AI chatbots", "AI chatbots may encourage information gathering over understanding"], "5": ["Risks of uncredited code copying in AI chatbots", "AI chatbots may encourage information gathering over understanding"]}, "final_labels": ["Risks of uncredited code copying in AI chatbots", "AI chatbots may encourage information gathering over understanding"]}, "1108": {"id": 1108, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "None, its a resource just like google or youtube", "response_id": "R_Rsm4mcTqmSJxTgZ", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["AI chatbots as simple tools, comparable to Google or YouTube"]}, "final_labels": []}, "1109": {"id": 1109, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Not getting proper raw knowledge on the respective topics. \"AI pretends as a shortcuts for helping in coding but not good for long run for our career\"", "response_id": "R_BXrwpXQFq8e2nyp", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Reliance on AI for quick solutions might not be beneficial for long-term career growth", "AI chatbots may deter in-depth understanding of concepts/topics"], "5": ["Reliance on AI for quick solutions might not be beneficial for long-term career growth", "AI chatbots may deter in-depth understanding of concepts/topics"]}, "final_labels": ["Reliance on AI for quick solutions might not be beneficial for long-term career growth", "AI chatbots may deter in-depth understanding of concepts/topics"]}, "1110": {"id": 1110, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "It might give wrong answers confidently, we don't have any validation for that", "response_id": "R_24jZ5eyDG7a6tFs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1111": {"id": 1111, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "The only issue I recognize with the use of A.I as a source of information for programming-related issues is the tendency of A.I  get stuck in a response loop in which it no longer understands the requests of the user", "response_id": "R_3GBS0y4QkH64cl1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may enter response loops, failing to understand user requests effectively"], "5": ["AI chatbots may enter response loops, failing to understand user requests effectively"]}, "final_labels": ["AI chatbots may enter response loops, failing to understand user requests effectively"]}, "1112": {"id": 1112, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "An error can go unnoticed in a code compared to following a tutorial and discussing an issue", "response_id": "R_12JSpXfZDCdlYly", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI-generated code may contain unnoticed errors"], "5": ["AI-generated code may contain unnoticed errors"]}, "final_labels": ["AI-generated code may contain unnoticed errors"]}, "1113": {"id": 1113, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "1- no human interaction.\n2- maybe be wrong sometimes or buggy\n3-harder to learn something brand new like a programing language from scratch", "response_id": "R_2th5XSrImK09gFh", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Reliance on AI chatbots may diminish human interactions/community engagement/peer discussions", "AI chatbots are not reliable/accurate/consistent", "Reliance on AI for code generation can result in inefficient or buggy code", "AI chatbots are less effective for learning entirely new concepts"], "5": ["Reliance on AI chatbots may diminish human interactions/community engagement/peer discussions", "AI chatbots are not reliable/accurate/consistent", "AI chatbots are less effective for learning entirely new concepts"]}, "final_labels": ["Reliance on AI chatbots may diminish human interactions/community engagement/peer discussions", "AI chatbots are not reliable/accurate/consistent", "AI chatbots are less effective for learning entirely new concepts", "Reliance on AI for code generation can result in inefficient or buggy code"]}, "1114": {"id": 1114, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "No promises on accuracy and correctness; no accountability. I am not convinced that incorporating chatbots into my workflow will make me a better or more efficient programmer. Also, large-scale AI deployments are incredibly resource-intensive (energy, etc.) and can be wasteful.", "response_id": "R_ApuRLTLkmIO7Kk9", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots require significant resources for operation"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots require significant resources for operation"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots require significant resources for operation"]}, "1115": {"id": 1115, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "I don't find any disadvantages.", "response_id": "R_1dFSWA1exeebOmZ", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["No Perceived Disadvantages by AI chatbots"]}, "final_labels": []}, "1116": {"id": 1116, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Not completely reliable and can still make mistakes", "response_id": "R_2ckEICIFFsjzPky", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1117": {"id": 1117, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Sometimes it\u2019s not correct", "response_id": "R_2fJnUFuIx2mdrmZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1118": {"id": 1118, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "AI Bots cannot explain clearly or give correct information as the video tutorials", "response_id": "R_3j7ripp4MiwOOOr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots sometimes provide unclear explanations"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots sometimes provide unclear explanations"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots sometimes provide unclear explanations"]}, "1119": {"id": 1119, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "It's inconsistency. And sometimes its just plain wrong.", "response_id": "R_22JnH52Dzf3YM2X", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1120": {"id": 1120, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "People may still provide better solutions than AI, also shrinks to community as more people result to AI rather than discussions with other people of how one may solve something.", "response_id": "R_2TpHrUGR9ts1ccd", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI-provided solutions may not be optimal/efficient", "Reliance on AI chatbots may diminish human interactions/community engagement/peer discussions"], "5": ["Reliance on AI chatbots may diminish human interactions/community engagement/peer discussions"]}, "final_labels": ["Reliance on AI chatbots may diminish human interactions/community engagement/peer discussions", "AI-provided solutions may not be optimal/efficient"]}, "1121": {"id": 1121, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "AI chatbots can be a valuable tool for programming learners, but it is important to be aware of their limitations. AI chatbots should not be used as the sole source of information for learning programming. They should be used in conjunction with other resources, such as video tutorials, written tutorials, and Stack Overflow.", "response_id": "R_31KPkoZMn33JIa4", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are secondary sources/should not be used as primary sources"], "5": ["AI chatbots are secondary sources/should not be used as primary sources"]}, "final_labels": ["AI chatbots are secondary sources/should not be used as primary sources"]}, "1122": {"id": 1122, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Cannot produce clear logic and does not have complete data", "response_id": "R_1mn27nfHJHSkpyJ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots sometimes provide unclear explanations", "AI chatbots may provide incomplete answers"], "5": ["AI chatbots sometimes provide unclear explanations", "AI chatbots may provide incomplete answers"]}, "final_labels": ["AI chatbots sometimes provide unclear explanations", "AI chatbots may provide incomplete answers"]}, "1123": {"id": 1123, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Total reliance on artificial intelligence systems instead of trying to find solutions individually.", "response_id": "R_3e3654iviQm6Z1E", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may foster dependence/overreliance"], "5": ["AI chatbots may foster dependence/overreliance"]}, "final_labels": ["AI chatbots may foster dependence/overreliance"]}, "1124": {"id": 1124, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Believable inaccurate results. \nIt is hard to avoid LLM hallucination.", "response_id": "R_e9XoUlmCrSLuLfz", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may fabricate plausible but incorrect information"], "5": ["AI chatbots may fabricate plausible but incorrect information", "AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots may fabricate plausible but incorrect information", "AI chatbots are not reliable/accurate/consistent"]}, "1125": {"id": 1125, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "The language it uses can sometimes be too technical, and confusing for someone learning the topic.", "response_id": "R_3lr8D0rS56RphzT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may use complex language/too technical", "AI chatbots can be sometimes confusing"], "5": ["AI chatbots may use complex language/too technical", "AI chatbots can be sometimes confusing"]}, "final_labels": ["AI chatbots may use complex language/too technical", "AI chatbots can be sometimes confusing"]}, "1126": {"id": 1126, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "The main disadvantage that I find is that in some cases it limits a person's ability to freely think and come up with complex solutions to problems when the chatbots are relied on too heavily. Although they are a great resource to help with the development process it should not be a direct substitution to problem solving when developing as there are still issues that can arise that may not be directly solvable via a chatbot solution.", "response_id": "R_3HNVTdZc0h3NOVp", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may foster dependence/overreliance", "AI chatbots may not answer all questions"], "5": ["AI chatbots may foster dependence/overreliance", "AI chatbots may not answer all questions"]}, "final_labels": ["AI chatbots may foster dependence/overreliance", "AI chatbots may not answer all questions"]}, "1127": {"id": 1127, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "less overall understanding of the problem", "response_id": "R_1hR2dbEqDJYQrZo", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may misunderstand/misinterpret questions"], "5": ["AI chatbots may misunderstand/misinterpret questions"]}, "final_labels": ["AI chatbots may misunderstand/misinterpret questions"]}, "1128": {"id": 1128, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "People can become too reliant on AI assistance and not focus on truly understanding the topics/concepts on their own.", "response_id": "R_3h5RyTfAlalVtlc", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may foster dependence/overreliance", "AI chatbots may encourage information gathering over understanding"], "5": ["AI chatbots may encourage information gathering over understanding", "AI chatbots may foster dependence/overreliance"]}, "final_labels": ["AI chatbots may encourage information gathering over understanding", "AI chatbots may foster dependence/overreliance"]}, "1129": {"id": 1129, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "An AI chatbot could be wrong and give incorrect results causing more issues in your problem.", "response_id": "R_2qeqdKBXFak0mgT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1130": {"id": 1130, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "The AI chatbot may give all the user the same answers", "response_id": "R_2q4tW0qliq2IcSc", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots might provide uniform answers to different users"], "5": ["AI chatbots might provide uniform answers to different users"]}, "final_labels": ["AI chatbots might provide uniform answers to different users"]}, "1131": {"id": 1131, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Take the human aspect out of learning code. Learning from a YouTube video by a professor is a lot more fun than reading generated text", "response_id": "R_3es2BbCNHvr8Z5o", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Reliance on AI chatbots may diminish human interactions/community engagement/peer discussions", "AI chatbots lack visual aids/demonstrations"], "5": ["Reliance on AI chatbots may diminish human interactions/community engagement/peer discussions"]}, "final_labels": ["Reliance on AI chatbots may diminish human interactions/community engagement/peer discussions", "AI chatbots lack visual aids/demonstrations"]}, "1132": {"id": 1132, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "It is sometimes wrong, need rewording...", "response_id": "R_0e2iXU9W3Cn7tQZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1133": {"id": 1133, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "They are not always reliable and sometimes gives wrong answers.", "response_id": "R_1QzmrHfoeO0KAwE", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1134": {"id": 1134, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Students shouldn\u2019t rely completely on these , it will not let them learn the skill , they will rely on this", "response_id": "R_30reH9pasm2wsTC", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"], "5": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"]}, "final_labels": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"]}, "1135": {"id": 1135, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "its not as reliable. it can feed bad information", "response_id": "R_2tfb6ZmvsxdIlNs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1136": {"id": 1136, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Less context can be given usually", "response_id": "R_yOzoTaqmoSCO3CN", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may provide responses with limited contextual understanding"], "5": ["AI chatbots may provide responses with limited contextual understanding"]}, "final_labels": ["AI chatbots may provide responses with limited contextual understanding"]}, "1137": {"id": 1137, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Chatbots are not perfect as there is a chance that they can give wrong solutions.", "response_id": "R_ReNYgcRWpkQN7EZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1138": {"id": 1138, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "hasn\u2019t filtered out incorrect information yet or misinformation if the user doesn\u2019t ask their question properly", "response_id": "R_3EWkjPlbx23Hocj", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "Effective use requires knowing the right questions to ask for optimal results"], "5": ["AI chatbots are not reliable/accurate/consistent", "Effective use requires knowing the right questions to ask for optimal results"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "Effective use requires knowing the right questions to ask for optimal results"]}, "1139": {"id": 1139, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "I think sometimes it affects thinking ability.", "response_id": "R_2usKWKFn65crWm6", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Dependency on AI chatbots may diminish personal critical thinking skills"], "5": ["Dependency on AI chatbots may diminish personal critical thinking skills"]}, "final_labels": ["Dependency on AI chatbots may diminish personal critical thinking skills"]}, "1140": {"id": 1140, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "AI bots are not always correct", "response_id": "R_3JaP6ZTZjxlek54", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1141": {"id": 1141, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "AI chatbots may not be able to provide the same level of depth and nuance as other programming resources, such as written tutorials or Stack Overflow answers.", "response_id": "R_2X54EWTMtvD4gf0", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may not provide as much depth as other learning resources"], "5": ["AI chatbots may not provide as much depth as other learning resources"]}, "final_labels": ["AI chatbots may not provide as much depth as other learning resources"]}, "1142": {"id": 1142, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "It might sometimes lead us with wrong or ouydated answer", "response_id": "R_2aQ8ruVk9BpeFKr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may provide outdated solutions"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may provide outdated solutions"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may provide outdated solutions"]}, "1143": {"id": 1143, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Can't provide the exact solution", "response_id": "R_p5J7fk8ohpOkaE9", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1144": {"id": 1144, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Can make developers more complacent and lazier", "response_id": "R_3socSsYW4GBp8y7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may foster a tendency toward laziness", "AI chatbots may foster dependence/overreliance"], "5": ["AI chatbots may foster a tendency toward laziness", "AI chatbots may foster dependence/overreliance"]}, "final_labels": ["AI chatbots may foster a tendency toward laziness", "AI chatbots may foster dependence/overreliance"]}, "1145": {"id": 1145, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "We need to evaluate the privacy of our data", "response_id": "R_2CyvkPm4gYBJArk", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Using AI chatbots necessitates careful consideration of data privacy"], "5": ["Using AI chatbots necessitates careful consideration of data privacy"]}, "final_labels": ["Using AI chatbots necessitates careful consideration of data privacy"]}, "1146": {"id": 1146, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "H", "response_id": "R_10C9KwWrbhzUyky", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["na"]}, "final_labels": []}, "1147": {"id": 1147, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "N/A", "response_id": "R_5unnoFsKBOyRaZr", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["na"]}, "final_labels": []}, "1148": {"id": 1148, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "the answers are very likely to be incorrect", "response_id": "R_5AcJ0hhfNRYyHgB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1149": {"id": 1149, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Incorrect answers, outdated answers", "response_id": "R_XBbnGXGqTNz7OFP", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may provide outdated solutions"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may provide outdated solutions"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may provide outdated solutions"]}, "1150": {"id": 1150, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Not as reliable.", "response_id": "R_1nPj1esA6tzKbUp", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1151": {"id": 1151, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Will not give you the exact solution", "response_id": "R_3mk08B2kzDpCXUc", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1152": {"id": 1152, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Might be wrong, could be talking about something different", "response_id": "R_3nBZXGuL7a6DEAi", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1153": {"id": 1153, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "can give misleading results at times", "response_id": "R_XNAYDtvnvg9GPSx", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1154": {"id": 1154, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "I do not learn as well from AI chatbots as they just give the solution and don\u2019t workout the problem or completely explain where everything comes from.", "response_id": "R_3gODngeizfxut0e", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may provide solutions without fully explaining the problem-solving process", "AI chatbots are not reliable/accurate/consistent"], "5": ["hindering effective learning by AI chatbots", "AI chatbots may provide solutions without fully explaining the problem-solving process"]}, "final_labels": ["AI chatbots may provide solutions without fully explaining the problem-solving process", "AI chatbots are not reliable/accurate/consistent"]}, "1155": {"id": 1155, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "May not learn as much, since it gives you the answer straight up.", "response_id": "R_2rUCEofpPmMdMu2", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"], "5": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"]}, "final_labels": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"]}, "1156": {"id": 1156, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "AI chatbots might not always be correct. AI won't be correct about everything because they are still learning.", "response_id": "R_3iDOnww9kfDzXYK", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1157": {"id": 1157, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Some times the solutions are not very accurate.", "response_id": "R_8pMEFNaMJ4EBPYl", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1158": {"id": 1158, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "AI chatbots are still stupid and most of the time give you nonsense, need knowledge to know if the answer are somewhat correct.", "response_id": "R_9H7XjlBY78ZT4Yh", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "Users may not detect inaccuracies without subject knowledge, posing risks of adopting incorrect practices or beliefs"], "5": ["Users may not detect inaccuracies without subject knowledge, posing risks of adopting incorrect practices or beliefs", "AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["Users may not detect inaccuracies without subject knowledge, posing risks of adopting incorrect practices or beliefs", "AI chatbots are not reliable/accurate/consistent"]}, "1159": {"id": 1159, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Using AI for day to day work will hinder the ability of the user to think creatively and work more efficiently.", "response_id": "R_Dw8Wed37sKxTb9f", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may foster dependence/overreliance", "Reliance on AI chatbots may lead to a lack of creative thinking"], "5": ["AI chatbots may foster dependence/overreliance", "Reliance on AI chatbots may lead to a lack of creative thinking"]}, "final_labels": ["AI chatbots may foster dependence/overreliance", "Reliance on AI chatbots may lead to a lack of creative thinking"]}, "1160": {"id": 1160, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Even if AI chatbots have benefits, there isn't a single best way to learn programming. They should be used in conjunction with other materials such as written documentation, video tutorials, and community forums to offer a comprehensive learning environment that successfully addresses both simple and difficult programming issues.", "response_id": "R_31o9BttsiGFNL8X", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots complement other resources"], "5": ["AI chatbots complement other resources"]}, "final_labels": ["AI chatbots complement other resources", "Advantages"]}, "1161": {"id": 1161, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "The possibility of error is still high", "response_id": "R_9RHNM3e0c8bFNq9", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1162": {"id": 1162, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "It could replace a lot of jobs. It could write a whole code base for a program.", "response_id": "R_1rAg4n9ZhDFMKtm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots have the potential to automate tasks, possibly replacing jobs"], "5": ["AI chatbots have the potential to automate tasks, possibly replacing jobs"]}, "final_labels": ["AI chatbots have the potential to automate tasks, possibly replacing jobs"]}, "1163": {"id": 1163, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "AI Chatbots are not always right and can give you a wrong answer", "response_id": "R_2PcnQoPrkpYoL7L", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1164": {"id": 1164, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Over reliance", "response_id": "R_3DceJZWePC56iB3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may foster dependence/overreliance"], "5": ["AI chatbots may foster dependence/overreliance"]}, "final_labels": ["AI chatbots may foster dependence/overreliance"]}, "1165": {"id": 1165, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Much more likely for chatgpt to be wrong compared to other resources", "response_id": "R_POPqtDZJCXSjt6N", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1166": {"id": 1166, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "ethical dilemmas and possible wrong information output", "response_id": "R_5zj6GfuaQGQ57TX", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots raise ethical dilemmas"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots raise ethical dilemmas"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots raise ethical dilemmas"]}, "1167": {"id": 1167, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "The disadvantages is similar to the advantages, it gives you a quick response to your question but it also pulls data that may be wrong, not only from wherever they get that information, but also if you just word your question weirdly, it may just not understand completely what you are asking.", "response_id": "R_1mwp8EQsQTuctup", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may misunderstand/misinterpret questions"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may misunderstand/misinterpret questions"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may misunderstand/misinterpret questions"]}, "1168": {"id": 1168, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Many people ignore what the bot is doing and just copy and paste. Decrease in skill level fo software engineers.", "response_id": "R_0pJXxTZOPl6C74t", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may encourage information gathering over understanding", "Overreliance on AI for code generation may lead to skill degradation among software engineers"], "5": ["Overreliance on AI for code generation may lead to skill degradation among software engineers"]}, "final_labels": ["Overreliance on AI for code generation may lead to skill degradation among software engineers", "AI chatbots may encourage information gathering over understanding"]}, "1169": {"id": 1169, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "More reliance on this technology is a shortcut to real learning.", "response_id": "R_20SDJ6aLW66XM8a", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"], "5": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"]}, "final_labels": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"]}, "1170": {"id": 1170, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "It is only based on other data, it is not 100% accurate or secure", "response_id": "R_24yO58MKspYTIJ3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1171": {"id": 1171, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Right now, chatGPT is not great when it comes to computational issues.", "response_id": "R_3j0wB17xvjJHH7m", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1172": {"id": 1172, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Sometimes ChatGPT is redundant/verbose and words things in a way that a video tutorial and other resources would not do.", "response_id": "R_2qe2JpiaEhN4SLB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbot responses can be verbose and less practical"], "5": ["AI chatbot responses can be verbose and less practical"]}, "final_labels": ["AI chatbot responses can be verbose and less practical"]}, "1173": {"id": 1173, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "They can have mistakes in their answers and also are not familiar with new technology", "response_id": "R_03p5FaTjTGzxV61", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots provide outdated answers/info"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots provide outdated answers/info"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots provide outdated answers/info"]}, "1174": {"id": 1174, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Not writing enough code or thinking through how to solve a problem", "response_id": "R_3NVYMBjpJNg7ryD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may foster dependence/overreliance"], "5": ["AI chatbots may foster dependence/overreliance"]}, "final_labels": ["AI chatbots may foster dependence/overreliance"]}, "1175": {"id": 1175, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "efficiency and correctness", "response_id": "R_1rxNfWogx61kgPx", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots are not efficient"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots are not efficient"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots are not efficient"]}, "1176": {"id": 1176, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Non", "response_id": "R_2vYT62k93LSVF02", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "1177": {"id": 1177, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Unsure of the trustworthiness of the answers; I don't like the idea of taking someone else's job or work. AI seems to mostly produce mediocre results.", "response_id": "R_1kZdnQ2grfJqxP2", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots have the potential to automate tasks, possibly replacing jobs", "AI-provided solutions may not be optimal/efficient"], "5": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots have the potential to automate tasks, possibly replacing jobs"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots have the potential to automate tasks, possibly replacing jobs", "AI-provided solutions may not be optimal/efficient"]}, "1178": {"id": 1178, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "They might be wrong", "response_id": "R_4VOvcBJ017j8XWV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1179": {"id": 1179, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "It can easily end up perpetuating errors.", "response_id": "R_2YlcbS3wHk1JkMt", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1180": {"id": 1180, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "It isn't a human. It makes mistakes. It relies on existing humans to make its output.", "response_id": "R_25Ygt8nl5Zh4alj", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1181": {"id": 1181, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "You are sometimes given incorrect responses and for people who are unfamiliar with the topic, they will use those incorrect algorithms on their program.", "response_id": "R_0xhTrshZ5nLMLuN", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "Users without basic knowledge or lack understanding of the subject may be misled by AI responses"], "5": ["Users without basic knowledge or lack understanding of the subject may be misled by AI responses", "AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["Users without basic knowledge or lack understanding of the subject may be misled by AI responses", "AI chatbots are not reliable/accurate/consistent"]}, "1182": {"id": 1182, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "there are no dsadvantages", "response_id": "R_2waSMCv4lXjaOWf", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["No disadvantage"]}, "final_labels": []}, "1183": {"id": 1183, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "sometimes AI provides non-relative info", "response_id": "R_A5TwGGDkipmpyJr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots can sometimes deliver information that is not relevant to the query"], "5": ["AI chatbots can sometimes deliver information that is not relevant to the query"]}, "final_labels": ["AI chatbots can sometimes deliver information that is not relevant to the query"]}, "1184": {"id": 1184, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Not so accurate", "response_id": "R_1n1KhUIPNFhFszD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1185": {"id": 1185, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "\u2026\u2026\u2026.", "response_id": "R_79Ew8Bzz9itk4Eh", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "1186": {"id": 1186, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Not all answers right", "response_id": "R_1f7nt7CzCWQGwdn", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1187": {"id": 1187, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Nothing in my opinion", "response_id": "R_viCxA3Swng9dTnH", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "1188": {"id": 1188, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "In my opinion there is no disadvantage", "response_id": "R_3pt12a3Qta6Qxjr", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["No disadvantage"]}, "final_labels": []}, "1189": {"id": 1189, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "It is not always right", "response_id": "R_xFQf1427b4gJIHf", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1190": {"id": 1190, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Probably inconsistencies on answers", "response_id": "R_3Du5KaMwadEY7Qg", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1191": {"id": 1191, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Not always correct", "response_id": "R_2YeP0oKxqWoe2x6", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1192": {"id": 1192, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Not efficient always", "response_id": "R_VLrhqGB4Jt1ME6Z", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI-provided solutions may not be optimal/efficient"], "5": ["AI-provided solutions may not be optimal/efficient"]}, "final_labels": ["AI-provided solutions may not be optimal/efficient"]}, "1193": {"id": 1193, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "They mess up answers sometimes or cannot provide solutions", "response_id": "R_3QVk6RiR0hxdWOY", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent", "AI chatbots may not answer all questions"], "5": ["AI chatbots may not answer all questions", "AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots may not answer all questions", "AI chatbots are not reliable/accurate/consistent"]}, "1194": {"id": 1194, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Chatbots are not always accurate.", "response_id": "R_2TLwd7AH6VqSm7r", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1195": {"id": 1195, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Sometimes the answers can be incorrect but seem correct", "response_id": "R_sCniUvnfEraLMHf", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may fabricate plausible but incorrect information"], "5": ["AI chatbots may fabricate plausible but incorrect information"]}, "final_labels": ["AI chatbots may fabricate plausible but incorrect information"]}, "1196": {"id": 1196, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "There may be a decline in developer skill, since AI will eventually replace the menial tasks in programming.", "response_id": "R_0eJKqiiapDIo2l3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"], "5": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"]}, "final_labels": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"]}, "1197": {"id": 1197, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Inaccurate results since a lot of bots are up to 2021 knowledge-based banks.", "response_id": "R_3GlCIFiq6Fad4Ep", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1198": {"id": 1198, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "It is not helpful if you are more of a visual learner.", "response_id": "R_1Dvh2ZsfzBKKRMm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots lack visual aids/demonstrations"], "5": ["AI chatbots lack visual aids/demonstrations"]}, "final_labels": ["AI chatbots lack visual aids/demonstrations"]}, "1199": {"id": 1199, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "they can be too specific, or not specific enough", "response_id": "R_3PhI86yVHwTEdOZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots might struggle with finding the right balance in specificity, either offering overly detailed responses or ones that are too vague"], "5": ["AI chatbots might struggle with finding the right balance in specificity, either offering overly detailed responses or ones that are too vague"]}, "final_labels": ["AI chatbots might struggle with finding the right balance in specificity, either offering overly detailed responses or ones that are too vague"]}, "1200": {"id": 1200, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Sometimes they are wrong.", "response_id": "R_333JfOk0ZAKHdY2", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1201": {"id": 1201, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "The answers are not always a 100% reliable.", "response_id": "R_33785UeeY5OFyTc", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1202": {"id": 1202, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "answers are not reliablle", "response_id": "R_2XjGIaTpfPVRWfU", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1203": {"id": 1203, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Its still pretty new so it doesn't allways give you the write information", "response_id": "R_r11oChJXoCDf8Up", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1204": {"id": 1204, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "may become complacent", "response_id": "R_1NyTlcpwvDXvXuJ", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["Potential complacency among users by AI chatbots"]}, "final_labels": []}, "1205": {"id": 1205, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "False information being shown as true", "response_id": "R_1qaNVPovlmBdplY", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may fabricate plausible but incorrect information"], "5": ["AI chatbots may fabricate plausible but incorrect information"]}, "final_labels": ["AI chatbots may fabricate plausible but incorrect information"]}, "1206": {"id": 1206, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "They have clearly wrong information.", "response_id": "R_3IS2dBBXXnVLIQZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1207": {"id": 1207, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "chatbots can be incorrect.", "response_id": "R_C8ipGTomDVyvwtP", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1208": {"id": 1208, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Its disadvantages are that it can't procure fully functioning things and needs minor tweaks.", "response_id": "R_1lcUgIDZbnoiS7j", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI-generated outputs often require further refinement or minor tweaks to become fully functional"], "5": ["AI-generated outputs often require further refinement or minor tweaks to become fully functional"]}, "final_labels": ["AI-generated outputs often require further refinement or minor tweaks to become fully functional"]}, "1209": {"id": 1209, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "I feel like they replace", "response_id": "R_AhytGgSQcx9Yhb3", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["Feeling replaced by AI chatbots"]}, "final_labels": []}, "1210": {"id": 1210, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "it wll make people lazy,they willl be limited to resources", "response_id": "R_3dGhFtS4SDTQfzq", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may foster a tendency toward laziness"], "5": ["AI chatbots may foster a tendency toward laziness"]}, "final_labels": ["AI chatbots may foster a tendency toward laziness"]}, "1211": {"id": 1211, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "It is not a human", "response_id": "R_WdiaivQrCC0ZkR3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Preference for human explanations/interaction"], "5": ["Preference for human explanations/interaction"]}, "final_labels": ["Preference for human explanations/interaction"]}, "1212": {"id": 1212, "topic_id": 11, "title": "Q18-Disadvantages", "comment": ".Wont discover on my own", "response_id": "R_XtiGqyuzgeic1RD", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["Lack of personal discovery by AI chatbots"]}, "final_labels": []}, "1213": {"id": 1213, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "affect human ressources and job opportunities", "response_id": "R_UKESMuBnP0FEuTD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots have the potential to automate tasks, possibly replacing jobs", "AI chatbots could impact human resources"], "5": ["AI chatbots have the potential to automate tasks, possibly replacing jobs", "AI chatbots could impact human resources"]}, "final_labels": ["AI chatbots have the potential to automate tasks, possibly replacing jobs", "AI chatbots could impact human resources"]}, "1214": {"id": 1214, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Skill issue with using the internet and finding info, relying on chatgpt.", "response_id": "R_3sA3Oa6CPBO9XeW", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"], "5": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"]}, "final_labels": ["Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"]}, "1215": {"id": 1215, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "The disadvantages it has a higher likelihood of being wrong.", "response_id": "R_1dLCb6UjCi0gFLH", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1216": {"id": 1216, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Potential inaccuracies.", "response_id": "R_39Nb6m3sK4Yzl29", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1217": {"id": 1217, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Not accurate", "response_id": "R_2ttWnCpFURDv2qo", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1218": {"id": 1218, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "its not always correct", "response_id": "R_VJTXlkIsX1HHwNH", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1219": {"id": 1219, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "make people lazy,confined to single resourse", "response_id": "R_2VfDhQV9akGJtxC", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may foster a tendency toward laziness"], "5": ["AI chatbots may foster a tendency toward laziness"]}, "final_labels": ["AI chatbots may foster a tendency toward laziness"]}, "1220": {"id": 1220, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "some unreasonable mistakes of very small things, which could give a headache and ruin your work", "response_id": "R_6jjEZA05hIJDCAw", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1221": {"id": 1221, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "xwx", "response_id": "R_4ehwkzz5QbbaxfK", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["na"]}, "final_labels": []}, "1222": {"id": 1222, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "In some cases, chatbots may inadvertently provide misleading or incorrect information", "response_id": "R_1pmPbNcvAdOmx5B", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1223": {"id": 1223, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "File sending process", "response_id": "R_2ItuHJUEmOeYvYR", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["na"]}, "final_labels": []}, "1224": {"id": 1224, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "No", "response_id": "R_4ZvU8bqIEsUkuvD", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["na"]}, "final_labels": []}, "1225": {"id": 1225, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "There is no disadvantages tbf", "response_id": "R_4g1xX9TA1EgIVlQ", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["No disadvantage"]}, "final_labels": []}, "1226": {"id": 1226, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Difficulty accessing specific information", "response_id": "R_4S141xeef0FjDIq", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may face challenges in providing access to specific or niche information"], "5": ["AI chatbots may face challenges in providing access to specific or niche information"]}, "final_labels": ["AI chatbots may face challenges in providing access to specific or niche information"]}, "1227": {"id": 1227, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "- People might depend on ai resulting in a stupid generation\n- Creativity is dying due to ai people aren\u2019t thinking anymore, if they don\u2019t know something they use ai", "response_id": "R_40k1R23ZHGZJcVr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may foster dependence/overreliance", "Reliance on AI chatbots may lead to a lack of creative thinking"], "5": ["AI chatbots may foster dependence/overreliance", "Reliance on AI chatbots may lead to a lack of creative thinking"]}, "final_labels": ["AI chatbots may foster dependence/overreliance", "Reliance on AI chatbots may lead to a lack of creative thinking"]}, "1228": {"id": 1228, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "None", "response_id": "R_4NwdRGqQ9VVf8c8", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["NA"]}, "final_labels": []}, "1229": {"id": 1229, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "A wrong use of ai tools is to let it do your takes and home works", "response_id": "R_4mKv1D5Lhz3tWM7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may foster dependence/overreliance"], "5": ["AI chatbots may foster dependence/overreliance"]}, "final_labels": ["AI chatbots may foster dependence/overreliance"]}, "1230": {"id": 1230, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "No", "response_id": "R_4MbPf2p8Q5xLaxy", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["NA"]}, "final_labels": []}, "1231": {"id": 1231, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "A lot of answer", "response_id": "R_4hFSTH2DdXtfqq5", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["Generating a lot of responses by AI chatbots"]}, "final_labels": []}, "1232": {"id": 1232, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "It helps, but the person should be knowledgeable in their field.", "response_id": "R_4olzLSXktSLxdN7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Understanding AI chatbot explanations requires some prior knowledge of the topic"], "5": ["Understanding AI chatbot explanations requires some prior knowledge of the topic"]}, "final_labels": ["Understanding AI chatbot explanations requires some prior knowledge of the topic"]}, "1233": {"id": 1233, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "You might do without the content.", "response_id": "R_47kZtvTcnQfFOia", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["not essential content provided by AI chatbots"]}, "final_labels": []}, "1234": {"id": 1234, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "no disadvantages", "response_id": "R_5Nx5TzrKZlmWeJP", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["No disadvantage"]}, "final_labels": []}, "1235": {"id": 1235, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Depends on it", "response_id": "R_5q80Rz0riiYKqE7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may foster dependence/overreliance"], "5": ["AI chatbots may foster dependence/overreliance"]}, "final_labels": ["AI chatbots may foster dependence/overreliance"]}, "1236": {"id": 1236, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "..", "response_id": "R_7reHvD50hlEu3ya", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "1237": {"id": 1237, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "You get less infromation because you are getting only the info you need", "response_id": "R_4O3udUI7JjILP0d", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may deter in-depth understanding of concepts/topics"], "5": ["AI chatbots may deter in-depth understanding of concepts/topics"]}, "final_labels": ["AI chatbots may deter in-depth understanding of concepts/topics"]}, "1238": {"id": 1238, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Give the wrong info", "response_id": "R_7YvwbEKOE1CRWx3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots are not reliable/accurate/consistent"], "5": ["AI chatbots are not reliable/accurate/consistent"]}, "final_labels": ["AI chatbots are not reliable/accurate/consistent"]}, "1239": {"id": 1239, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "I do not know", "response_id": "R_4DrPjzvlkfAQwYV", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["na"]}, "final_labels": []}, "1240": {"id": 1240, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Sometimes the AI \u200b\u200bbrings up something I didn't ask about", "response_id": "R_77BcXhpD8QdN7f0", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may misunderstand/misinterpret questions"], "5": ["AI chatbots may misunderstand/misinterpret questions"]}, "final_labels": ["AI chatbots may misunderstand/misinterpret questions"]}, "1241": {"id": 1241, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "sometimes give you same thing", "response_id": "R_4qfAZHbCISfbZo7", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["AI chatbots might provide uniform answers to different users"], "5": ["na"]}, "final_labels": []}, "1242": {"id": 1242, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Lack of visuals", "response_id": "R_441LGcnL0MKQjzk", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots lack visual aids/demonstrations"], "5": ["AI chatbots lack visual aids/demonstrations"]}, "final_labels": ["AI chatbots lack visual aids/demonstrations"]}, "1243": {"id": 1243, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Sometimes it gives answers in a general way or not directly related to the question.", "response_id": "R_40oT7q2IBpVdf6m", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbot tend to generalize rather than provide specific answers", "AI chatbots may misunderstand/misinterpret questions"], "5": ["AI chatbot tend to generalize rather than provide specific answers", "AI chatbots may misunderstand/misinterpret questions"]}, "final_labels": ["AI chatbot tend to generalize rather than provide specific answers", "AI chatbots may misunderstand/misinterpret questions"]}, "1244": {"id": 1244, "topic_id": 11, "title": "Q18-Disadvantages", "comment": ".", "response_id": "R_8qh1gIf3D7sgkuZ", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["na"]}, "final_labels": []}, "1245": {"id": 1245, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Over dependendant", "response_id": "R_8E42yL2OEIKivl7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may foster dependence/overreliance"], "5": ["AI chatbots may foster dependence/overreliance"]}, "final_labels": ["AI chatbots may foster dependence/overreliance"]}, "1246": {"id": 1246, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "chat bots will give codes and assume you have the knowledge to understand the conspets used in the code, moreover a strcuted video or written tutorial will help the progammer to fully comprehend the programming language step by step.", "response_id": "R_2FFlb9lG4iLzxC8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Understanding AI chatbot explanations requires some prior knowledge of the topic"], "5": ["Understanding AI chatbot explanations requires some prior knowledge of the topic"]}, "final_labels": ["Understanding AI chatbot explanations requires some prior knowledge of the topic"]}, "1247": {"id": 1247, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Need to be improve more", "response_id": "R_4wSJYbE2fFmE72F", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["the need for improvement for AI chatbots"]}, "final_labels": []}, "1248": {"id": 1248, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Maybe the  programmer depends on AI and this will effect on his skills", "response_id": "R_4OvHsWb4Iv7TQk1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may foster dependence/overreliance", "Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"], "5": ["AI chatbots may foster dependence/overreliance", "Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"]}, "final_labels": ["AI chatbots may foster dependence/overreliance", "Overreliance on AI chatbots may hinder the development of research skills/learning/problem-solving"]}, "1249": {"id": 1249, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "No disadvantage", "response_id": "R_4knfHxyRsw1iYII", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["No disadvantage"]}, "final_labels": []}, "1250": {"id": 1250, "topic_id": 11, "title": "Q18-Disadvantages", "comment": ".", "response_id": "R_42gVFt8QTYUoQnM", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"]}, "final_labels": []}, "1251": {"id": 1251, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "Doesn't provide more sources of the same topic.", "response_id": "R_1aMbRsHtDcZL8lP", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["AI chatbots may not offer additional resources or references on a topic"], "5": ["AI chatbots may not offer additional resources or references on a topic"]}, "final_labels": ["AI chatbots may not offer additional resources or references on a topic"]}, "1252": {"id": 1252, "topic_id": 11, "title": "Q18-Disadvantages", "comment": "for now no disadvantages.", "response_id": "R_44woLBOwPlTpTa6", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "5": ["No disadvantage"]}, "final_labels": []}, "1569": {"id": 1569, "topic_id": 15, "title": "Q19-Questions", "comment": "None", "response_id": "R_2zo0U2ReVQ4ecJu", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1570": {"id": 1570, "topic_id": 15, "title": "Q19-Questions", "comment": "Questions regarding errors", "response_id": "R_1kSmjLK6KjVJefS", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1571": {"id": 1571, "topic_id": 15, "title": "Q19-Questions", "comment": "Debug", "response_id": "R_2qvNC6GpKeMuqIh", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors"], "4": ["Debugging code/ finding errors"]}, "final_labels": ["Debugging code/ finding errors"]}, "1572": {"id": 1572, "topic_id": 15, "title": "Q19-Questions", "comment": "fixing bugs", "response_id": "R_25GyPHft5bTbCa5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1573": {"id": 1573, "topic_id": 15, "title": "Q19-Questions", "comment": "An example of some code that uses a particular skill/ function that I'm not familiar with.", "response_id": "R_2WNKDAzNddej2I6", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Generating code examples/boilerplate"], "4": ["Generating code examples/boilerplate"]}, "final_labels": ["Generating code examples/boilerplate"]}, "1574": {"id": 1574, "topic_id": 15, "title": "Q19-Questions", "comment": "Converting a code from a proggraming language to another, debugging a small piece of code, generating examples that explains usage of some libraries. And show similarities and differences of programming languages", "response_id": "R_1PRFbqP3ue2G6Vo", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Converting code to another programming language", "Debugging code/ finding errors", "Generating code examples/boilerplate", "Showing similarities and differences of programming languages"], "4": ["Converting code to another programming language", "Debugging code/ finding errors", "Generating code examples/boilerplate"]}, "final_labels": ["Converting code to another programming language", "Generating code examples/boilerplate", "Debugging code/ finding errors", "Showing similarities and differences of programming languages"]}, "1575": {"id": 1575, "topic_id": 15, "title": "Q19-Questions", "comment": "\"I am trying to build a simple  ... method in Python with the following code and am receiving the following error. Can you please explain why is this happening?: \"\n\"Can you please explain what ... means and how to implement it in Python?\"\n\"Can you show how to visualize data on a map of the United States in Python?\"\n- For this last question, sometimes I will simply ask to see if something is possible in a language", "response_id": "R_23dAxYLae0gOvh8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance", "Fixing/Explaining bugs/errors", "Exploring the possibility of doing specific things in a specific programming language"], "4": ["Seeking clarification/guidance", "Fixing/Explaining bugs/errors"]}, "final_labels": ["Seeking clarification/guidance", "Exploring the possibility of doing specific things in a specific programming language", "Fixing/Explaining bugs/errors"]}, "1576": {"id": 1576, "topic_id": 15, "title": "Q19-Questions", "comment": "If I can't find answers from any other sources then it is sometimes useful to ask how an AI chatbot would work on a solution.", "response_id": "R_4HkRLU8g2HwzFZf", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Finding Solutions/answers"], "4": ["Finding Solutions/answers"]}, "final_labels": ["Finding Solutions/answers"]}, "1577": {"id": 1577, "topic_id": 15, "title": "Q19-Questions", "comment": "Boilerplate code to start a project. Sometimes I use it for troubleshooting code.", "response_id": "R_8fdTxWTHhsVnvZD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Generating code examples/boilerplate"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Generating code examples/boilerplate"]}, "1578": {"id": 1578, "topic_id": 15, "title": "Q19-Questions", "comment": "None", "response_id": "R_11i5vptCkng1jV1", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1579": {"id": 1579, "topic_id": 15, "title": "Q19-Questions", "comment": "I like to ask theory related questions.", "response_id": "R_XSpJqvnrEOpldBL", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking theoretical/conceptual understanding"], "4": ["Seeking theoretical/conceptual understanding"]}, "final_labels": ["Seeking theoretical understanding"]}, "1580": {"id": 1580, "topic_id": 15, "title": "Q19-Questions", "comment": "Debugging, getting more familiar with specific technical terms, get some ideas on unknown topics, etc.", "response_id": "R_24cTRzPAhTldE9O", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors", "Understanding technical terms", "Seeking clarification/guidance"], "4": ["Debugging code/ finding errors", "Understanding technical terms", "Seeking clarification/guidance"]}, "final_labels": ["Debugging code/ finding errors", "Understanding technical terms", "Seeking clarification/guidance"]}, "1581": {"id": 1581, "topic_id": 15, "title": "Q19-Questions", "comment": "I ask chatgpt to dumb down stuff that i dont understand", "response_id": "R_2ExSrMGbAJ0R7DD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1582": {"id": 1582, "topic_id": 15, "title": "Q19-Questions", "comment": "Troubleshooting, syntax, and implementations of certain functions or idea.", "response_id": "R_2zpdQ2CWTcr2bTI", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors", "Writing/Implementing certain functions/ideas", "Syntax questions"], "4": ["Debugging code/ finding errors", "Writing/Implementing certain functions/ideas"]}, "final_labels": ["Debugging code/ finding errors", "Writing/Implementing certain functions/ideas", "Syntax questions"]}, "1583": {"id": 1583, "topic_id": 15, "title": "Q19-Questions", "comment": "how certain languages work, what a certain error means", "response_id": "R_3HSmysMxn4PRb2m", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance", "Fixing/Explaining bugs/errors"], "4": ["Seeking clarification/guidance", "Fixing/Explaining bugs/errors"]}, "final_labels": ["Seeking clarification/guidance", "Fixing/Explaining bugs/errors"]}, "1584": {"id": 1584, "topic_id": 15, "title": "Q19-Questions", "comment": "The hardest questions that I cannot seem to find any further discourse about on forums and after consulting my textbook and video and written tutorials.", "response_id": "R_3JpWR7pnp9tjScY", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Finding Solutions/answers"], "4": ["Finding Solutions/answers"]}, "final_labels": ["Finding Solutions/answers"]}, "1585": {"id": 1585, "topic_id": 15, "title": "Q19-Questions", "comment": "None", "response_id": "R_2cjCkvN0OFglkIA", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1586": {"id": 1586, "topic_id": 15, "title": "Q19-Questions", "comment": "generally,the head and tail in a circular linked list for programming or any complex concepts.Time complexity and vectors etc.", "response_id": "R_1H05Hs9tDXdZS6j", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1587": {"id": 1587, "topic_id": 15, "title": "Q19-Questions", "comment": "SUMMARIES. If I know what I'm looking for and need more information, I will ask for a summary and sometimes an example of the term I'm looking for. \n\nCode concepts is another popular search. If there is a concept I don't understand, I will ask for examples and a step by step walkthrough.", "response_id": "R_1pLGIqkXUPavbps", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance", "Generating code examples/boilerplate", "Learning/Explaining concepts", "Summarizing info"], "4": ["Seeking clarification/guidance", "Generating code examples/boilerplate", "Learning/Explaining concepts"]}, "final_labels": ["Generating code examples/boilerplate", "Seeking clarification/guidance", "Learning/Explaining concepts", "Summarizing info"]}, "1588": {"id": 1588, "topic_id": 15, "title": "Q19-Questions", "comment": "Questions related different approaches for optimal solutions.", "response_id": "R_1r3vqOM1rD9rt8L", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Questions about optimal solutions"], "4": ["Questions about optimal solutions"]}, "final_labels": ["Questions about optimal solutions"]}, "1589": {"id": 1589, "topic_id": 15, "title": "Q19-Questions", "comment": "Regarding syntaxes, in depth knowledge of a related topic in programming languages.", "response_id": "R_2awoVvYW22ZbqKZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance", "Syntax questions"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance", "Syntax questions"]}, "1590": {"id": 1590, "topic_id": 15, "title": "Q19-Questions", "comment": "I ask how a specific function is typically made to have something to work with when coding my assignments.", "response_id": "R_2vjkpzsyHtTF6D2", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Writing/Implementing certain functions/ideas"], "4": ["Writing/Implementing certain functions/ideas"]}, "final_labels": ["Writing/Implementing certain functions/ideas"]}, "1591": {"id": 1591, "topic_id": 15, "title": "Q19-Questions", "comment": "Related to get some logics and for understanding questions", "response_id": "R_XpI8uKCthDhGBKF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1592": {"id": 1592, "topic_id": 15, "title": "Q19-Questions", "comment": "Syntax type of questions, if not find the logic for particular question etc.", "response_id": "R_28OtaQZOVEmAT50", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Syntax questions", "Seeking clarification/guidance"], "4": ["Syntax questions", "Seeking clarification/guidance"]}, "final_labels": ["Syntax questions", "Seeking clarification/guidance"]}, "1593": {"id": 1593, "topic_id": 15, "title": "Q19-Questions", "comment": "None", "response_id": "R_1GK98CINuaMDhUt", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1594": {"id": 1594, "topic_id": 15, "title": "Q19-Questions", "comment": "I usually use it for small syntactical issues for a language I am not familiar with or when I get an unfamiliar error message I use a chatbot to try and find what the root of the problem is so that I can fix it.", "response_id": "R_2w14LA0gzv7Oakk", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors", "Seeking clarification/guidance", "Fixing/Explaining bugs/errors", "Syntax questions"], "4": ["Debugging code/ finding errors", "Seeking clarification/guidance", "Fixing/Explaining bugs/errors"]}, "final_labels": ["Debugging code/ finding errors", "Seeking clarification/guidance", "Fixing/Explaining bugs/errors", "Syntax questions"]}, "1595": {"id": 1595, "topic_id": 15, "title": "Q19-Questions", "comment": "syntax questions", "response_id": "R_1OQ5sSx3gzcVkrs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Syntax questions"], "4": ["Seeking clarification/guidance", "Syntax questions"]}, "final_labels": ["Syntax questions"]}, "1596": {"id": 1596, "topic_id": 15, "title": "Q19-Questions", "comment": "Learning new concepts + debugging mostly. Sometimes for an algorithm.", "response_id": "R_3oRqXr9dnRzL5wA", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Learning/Explaining concepts", "Debugging code/ finding errors", "Questions about algorithms"], "4": ["Learning/Explaining concepts", "Debugging code/ finding errors", "Questions about algorithms"]}, "final_labels": ["Learning/Explaining concepts", "Debugging code/ finding errors", "Questions about algorithms"]}, "1597": {"id": 1597, "topic_id": 15, "title": "Q19-Questions", "comment": "Typically, I use AI chatbots for explaining the expression or logic in the code.", "response_id": "R_2e38ReTU1KGXuJK", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Explaining Code"], "4": ["Explaining Code"]}, "final_labels": ["Explaining Code"]}, "1598": {"id": 1598, "topic_id": 15, "title": "Q19-Questions", "comment": "Usually to write small functions or a small set of functions or simple object-oriented questions, an example I've used before is \"how do I create the frontend portion of a login page using javascript and react?\". I think it struggles with any sort of complex coding questions, or when designing larger systems.", "response_id": "R_1GBsP2Jl7nwTRPM", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance", "Writing/Implementing certain functions/ideas"], "4": ["Seeking clarification/guidance", "Writing/Implementing certain functions/ideas"]}, "final_labels": ["Writing/Implementing certain functions/ideas", "Seeking clarification/guidance"]}, "1599": {"id": 1599, "topic_id": 15, "title": "Q19-Questions", "comment": "Trying to fix compiler errors.\nTrying to fix logic error in complex algorithms.", "response_id": "R_2zhBayNSPHk0SvZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1600": {"id": 1600, "topic_id": 15, "title": "Q19-Questions", "comment": "Errors", "response_id": "R_1LqcOAYB04bCGAt", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1601": {"id": 1601, "topic_id": 15, "title": "Q19-Questions", "comment": "about the syntax, or the basic logic of the programming.", "response_id": "R_2AMt6Qbrg3xPEJy", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Programming Logic questions", "Syntax questions"], "4": ["Programming Logic questions"]}, "final_labels": ["Syntax questions", "Programming Logic questions"]}, "1602": {"id": 1602, "topic_id": 15, "title": "Q19-Questions", "comment": "programming help or essay help", "response_id": "R_2XaLg9QRrblDXRX", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1603": {"id": 1603, "topic_id": 15, "title": "Q19-Questions", "comment": "Presently, none.", "response_id": "R_3DbjsUAe0NXLB67", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1604": {"id": 1604, "topic_id": 15, "title": "Q19-Questions", "comment": "syntax clarification, code debugging, generating code snippets", "response_id": "R_ONk5rAJnMP6aUmt", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors", "Generating code examples/boilerplate", "Syntax questions"], "4": ["Seeking clarification/guidance", "Debugging code/ finding errors", "Generating code examples/boilerplate"]}, "final_labels": ["Debugging code/ finding errors", "Generating code examples/boilerplate", "Syntax questions"]}, "1605": {"id": 1605, "topic_id": 15, "title": "Q19-Questions", "comment": "What's the route map for learning a programming language", "response_id": "R_xAiKm0feBtoE5Y5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1606": {"id": 1606, "topic_id": 15, "title": "Q19-Questions", "comment": "I use AI chatbots for explaining specific errors, understanding libraries and their usage, finding solutions to my programming problems, and searching for suitable APIs or libraries that meet my requirements.", "response_id": "R_3e4vvQ0W2b5JcGW", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Seeking clarification/guidance", "Finding Solutions/answers"], "4": ["Fixing/Explaining bugs/errors", "Seeking clarification/guidance"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Seeking clarification/guidance", "Finding Solutions/answers"]}, "1607": {"id": 1607, "topic_id": 15, "title": "Q19-Questions", "comment": "\"How you approach X problem with Y tools\"\n\"What's wrong with this code: \"\n\"Can you explain this code to me: \"", "response_id": "R_1jxnMHJcPv0DIM5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance", "Fixing/Explaining bugs/errors"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance", "Fixing/Explaining bugs/errors"]}, "1608": {"id": 1608, "topic_id": 15, "title": "Q19-Questions", "comment": "How this code works\nAsking to write code for particular tasks", "response_id": "R_wRe6jBEALg6tEI1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance", "Writing/Implementing certain functions/ideas"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance", "Writing/Implementing certain functions/ideas"]}, "1609": {"id": 1609, "topic_id": 15, "title": "Q19-Questions", "comment": ".", "response_id": "R_2rH0l86b6z3VGkY", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1610": {"id": 1610, "topic_id": 15, "title": "Q19-Questions", "comment": "It is great for generating descriptions of environments for tabletop games, and for giving ideas for writing. As well, it can often explain more obscure math concepts quickly.", "response_id": "R_31yYsl9bsQkb3Bj", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Generating/Improving ideas", "Seeking clarification/guidance"], "4": ["Generating/Improving ideas", "Seeking clarification/guidance"]}, "final_labels": ["Generating/Improving ideas", "Seeking clarification/guidance"]}, "1611": {"id": 1611, "topic_id": 15, "title": "Q19-Questions", "comment": "Why a specific error is occuring, implementation, syntax, etc.", "response_id": "R_YVr2FOH45UPG29H", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Syntax questions", "Writing/Implementing certain functions/ideas"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Syntax questions", "Writing/Implementing certain functions/ideas"]}, "1612": {"id": 1612, "topic_id": 15, "title": "Q19-Questions", "comment": "syntax and runtime errors, bugs, issues", "response_id": "R_1NDMklWSrlzivsi", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Syntax questions"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Syntax questions"]}, "1613": {"id": 1613, "topic_id": 15, "title": "Q19-Questions", "comment": "basic queries regarding the questions", "response_id": "R_3h0ioj6QdHwJcF4", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Finding Solutions/answers"], "4": ["Finding Solutions/answers"]}, "final_labels": ["Finding Solutions/answers"]}, "1614": {"id": 1614, "topic_id": 15, "title": "Q19-Questions", "comment": "Explain a given topic in simpler terms; Rewording a given sentence to provide it with a certain tone (emails, letters, etc.)", "response_id": "R_2BgHQAdBf20YaVW", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1615": {"id": 1615, "topic_id": 15, "title": "Q19-Questions", "comment": "Usually, I ask what something means or explain a concept that I don't understand.", "response_id": "R_OCezqIb9kECaTcJ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1616": {"id": 1616, "topic_id": 15, "title": "Q19-Questions", "comment": "To get the code, algorithms, syntax, debugging the code", "response_id": "R_BYstW2DPcmwZbTH", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Generating code examples/boilerplate", "Debugging code/ finding errors", "Syntax questions", "Questions about algorithms"], "4": ["Generating code examples/boilerplate", "Debugging code/ finding errors"]}, "final_labels": ["Generating code examples/boilerplate", "Questions about algorithms", "Syntax questions", "Debugging code/ finding errors"]}, "1617": {"id": 1617, "topic_id": 15, "title": "Q19-Questions", "comment": "Debugging and learning new material", "response_id": "R_1f0NbGCyfVSZET4", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors", "Learning new material"], "4": ["Debugging code/ finding errors", "Learning new material"]}, "final_labels": ["Debugging code/ finding errors", "Learning new material"]}, "1618": {"id": 1618, "topic_id": 15, "title": "Q19-Questions", "comment": "Explain what this block of code does step by step, How can I convert the following code into {insert language of choice}, What are the advantages of using {insert programming language of choice}, I want to make this project, what tech stack should I use, How can I do X in {insert programming language of choice}", "response_id": "R_ZJCCofbbf8fmX0l", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance", "Explaining Code", "Converting code to another programming language", "Exploring the possibility of doing specific things in a specific programming language"], "4": ["Seeking clarification/guidance", "Explaining Code", "Converting code to another programming language"]}, "final_labels": ["Seeking clarification/guidance", "Explaining Code", "Converting code to another programming language", "Exploring the possibility of doing specific things in a specific programming language"]}, "1619": {"id": 1619, "topic_id": 15, "title": "Q19-Questions", "comment": "TypeScript (constructing complicated generics always has me choking)\nBugs of all kinds\nDevOps systems design and execution\nProblems with/Updates to parts of my general setup that I usually don't touch after initial setup (like ESLint, Prettier, TSConfig, etc.)", "response_id": "R_3R7lYsGMESE914d", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors", "Fixing/Explaining bugs/errors"], "4": ["Debugging code/ finding errors", "Fixing/Explaining bugs/errors"]}, "final_labels": ["Debugging code/ finding errors", "Fixing/Explaining bugs/errors"]}, "1620": {"id": 1620, "topic_id": 15, "title": "Q19-Questions", "comment": "I ask a lot of syntax questions. I also ask a lot of how to get started from the ground up on a project.", "response_id": "R_3rTgsePGSeMANlV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance", "Syntax questions"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Syntax questions", "Seeking clarification/guidance"]}, "1621": {"id": 1621, "topic_id": 15, "title": "Q19-Questions", "comment": "I generally ask how to solve bugs, explain concepts, and how to use systems.", "response_id": "R_3G1yYnFHS9ql2ss", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Seeking clarification/guidance"], "4": ["Fixing/Explaining bugs/errors", "Seeking clarification/guidance"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Seeking clarification/guidance"]}, "1622": {"id": 1622, "topic_id": 15, "title": "Q19-Questions", "comment": "examples: give me polymorphism examples, explain certain algorithm, which is the most efficient way to write this implementation etc", "response_id": "R_eIJrKuPZOcLJBN7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Generating code examples/boilerplate", "Seeking clarification/guidance", "Questions about optimal solutions"], "4": ["Generating code examples/boilerplate", "Seeking clarification/guidance"]}, "final_labels": ["Generating code examples/boilerplate", "Seeking clarification/guidance", "Questions about optimal solutions"]}, "1623": {"id": 1623, "topic_id": 15, "title": "Q19-Questions", "comment": "None", "response_id": "R_2wGKxS5BJMNWSHe", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1624": {"id": 1624, "topic_id": 15, "title": "Q19-Questions", "comment": "Give it the code , and ask to fide the error", "response_id": "R_1mWAsfadLhHUSeN", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1625": {"id": 1625, "topic_id": 15, "title": "Q19-Questions", "comment": "I have not used AI chatbots for programming.", "response_id": "R_2Ym3PD4wl0iNhDS", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1626": {"id": 1626, "topic_id": 15, "title": "Q19-Questions", "comment": "error correction and pseudo codes.", "response_id": "R_pF24IOkngs3CFod", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Generating pseudo codes"], "4": ["Fixing/Explaining bugs/errors", "Generating pseudo codes"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Generating pseudo codes"]}, "1627": {"id": 1627, "topic_id": 15, "title": "Q19-Questions", "comment": "None. I honestly never think to. I suppose I could try sometime. It's especially the stigma of referring to chatGPT for anything related to school work, the bulk of my programming, that makes me not even consider the option.", "response_id": "R_3h6odOj0v6tXJLO", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1628": {"id": 1628, "topic_id": 15, "title": "Q19-Questions", "comment": "Usually understanding what a function does or how it works", "response_id": "R_RrfaoFOQsXObLi1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Explaining Code"], "4": ["Explaining Code"]}, "final_labels": ["Explaining Code"]}, "1629": {"id": 1629, "topic_id": 15, "title": "Q19-Questions", "comment": "Bug Fixes, to address the errors in code, etc", "response_id": "R_2sRSoQ6EnSSyOgm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1630": {"id": 1630, "topic_id": 15, "title": "Q19-Questions", "comment": "Any question that I have. I have used for languages I know nothing about to do simple to medium level complexity tasks. It is not the best for super complex things.", "response_id": "R_1LqHOwG0zrhGyaI", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1631": {"id": 1631, "topic_id": 15, "title": "Q19-Questions", "comment": "debugging is the main issue. debuggers like gdb are not user friendly at all", "response_id": "R_3GwAiGQ9WFXNjxU", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors"], "4": ["Debugging code/ finding errors"]}, "final_labels": ["Debugging code/ finding errors"]}, "1632": {"id": 1632, "topic_id": 15, "title": "Q19-Questions", "comment": "I often ask it why is this wrong? and provide code, or why isn't this working. In general I just ask it questions to see where I might wrong about something in code.", "response_id": "R_2CHdaaUPJvu7KgE", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance", "Debugging code/ finding errors", "Fixing/Explaining bugs/errors"], "4": ["Seeking clarification/guidance", "Debugging code/ finding errors", "Fixing/Explaining bugs/errors"]}, "final_labels": ["Seeking clarification/guidance", "Debugging code/ finding errors", "Fixing/Explaining bugs/errors"]}, "1633": {"id": 1633, "topic_id": 15, "title": "Q19-Questions", "comment": "commands in SQL, Linux, and other terminal commands", "response_id": "R_7WFEyhkSr4ApjPz", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Questions about OS terminal commands", "Questions about SQL commands/queries"], "4": ["Questions about OS terminal commands"]}, "final_labels": ["Questions about OS terminal commands", "Questions about SQL commands/queries"]}, "1634": {"id": 1634, "topic_id": 15, "title": "Q19-Questions", "comment": "for syntax errors, funtionality of a code, etc.,.", "response_id": "R_50CNi04ZGST6Ei5", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Syntax questions", "Explaining Code"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Syntax questions", "Explaining Code"]}, "1635": {"id": 1635, "topic_id": 15, "title": "Q19-Questions", "comment": "Im getting an error with this section of code can you help fix it.\nSometimes i ask it to incorporate a function into code that I have already written.\nI ask if what i've written will work like it should", "response_id": "R_VIK1nXwJMHZDWIV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Writing/Implementing certain functions/ideas"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Writing/Implementing certain functions/ideas"]}, "1636": {"id": 1636, "topic_id": 15, "title": "Q19-Questions", "comment": "Paste an error code and asking for suggestions.", "response_id": "R_BQje8pCWNttoNoZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1637": {"id": 1637, "topic_id": 15, "title": "Q19-Questions", "comment": "For generating snippets of code, documentation, and finding solutions to our problems.", "response_id": "R_PY7o87fXOg4RSkV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Generating code examples/boilerplate", "Finding Solutions/answers", "Documenting Code"], "4": ["Generating code examples/boilerplate", "Finding Solutions/answers", "Documenting Code"]}, "final_labels": ["Generating code examples/boilerplate", "Documenting Code", "Finding Solutions/answers"]}, "1638": {"id": 1638, "topic_id": 15, "title": "Q19-Questions", "comment": "None.", "response_id": "R_DHKE82gEogimwPT", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1639": {"id": 1639, "topic_id": 15, "title": "Q19-Questions", "comment": "1. Any logical error in the code 2. Sometimes logic to the problem", "response_id": "R_3fiNb6zWdR9PVQQ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Programming Logic questions"], "4": ["Fixing/Explaining bugs/errors", "Programming Logic questions"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Programming Logic questions"]}, "1640": {"id": 1640, "topic_id": 15, "title": "Q19-Questions", "comment": "I find myself using AI chatbots for error checking and error discovery. If there is a logical error in my programs, the AI is typically efficient in finding that error for me. If I'm also unsure how certain functions work (working with someone else's code), the AI is really good at that clarification.", "response_id": "R_1IBhSOcXAxkpbEE", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors", "Explaining Code"], "4": ["Explaining Code", "Debugging code/ finding errors"]}, "final_labels": ["Explaining Code", "Debugging code/ finding errors"]}, "1641": {"id": 1641, "topic_id": 15, "title": "Q19-Questions", "comment": "Copying error number and error message mentioning the language and the library", "response_id": "R_10oV8SbVxGj64z8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1642": {"id": 1642, "topic_id": 15, "title": "Q19-Questions", "comment": "fixing error, adding features.", "response_id": "R_2y2FH0Axhp5LpHT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Writing/Implementing certain functions/ideas"], "4": ["Fixing/Explaining bugs/errors", "Writing/Implementing certain functions/ideas"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Writing/Implementing certain functions/ideas"]}, "1643": {"id": 1643, "topic_id": 15, "title": "Q19-Questions", "comment": "I used to ask about everything like \u201cWhat is stack?\u201d or \u201cExplain about some programming method?\u201d and its responces help me pretty well during my undergrad exams", "response_id": "R_3NDoyiztqfcp1E8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1644": {"id": 1644, "topic_id": 15, "title": "Q19-Questions", "comment": "How to use an API\nGenerate small scripts to do some simple coding.", "response_id": "R_2YIY6TaWPtYjSfz", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Generating code examples/boilerplate", "Writing programs/scripts"], "4": ["Generating code examples/boilerplate"]}, "final_labels": ["Generating code examples/boilerplate", "Writing programs/scripts"]}, "1645": {"id": 1645, "topic_id": 15, "title": "Q19-Questions", "comment": "1. What is a Moore machine? (similar concepts) follow with \"explain in a more ___(adjective) way\" to clarify if I don't understand.\n2. Explain what the functionality of codeblock below is: \"provided code\"\n3. Check if given these instructions \"instructions\" my solution \"solution\" is correct. if not, explain why.\n4. after solving .... I am getting this error \"error\".\n5. how would I modify this code \"code\" if I want to add ____ functionality. (follow up questions about parts that are new/added by chatGPT if unclear or seem wrong)\n6. why could \"code\" be producing a \"wrong output\" output when I want \"right output\"?\n7. and many more...", "response_id": "R_2tnyQ14tmO2h1l7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance", "Debugging code/ finding errors", "Explaining Code", "Fixing/Explaining bugs/errors"], "4": ["Seeking clarification/guidance", "Debugging code/ finding errors", "Explaining Code"]}, "final_labels": ["Seeking clarification/guidance", "Debugging code/ finding errors", "Explaining Code", "Fixing/Explaining bugs/errors"]}, "1646": {"id": 1646, "topic_id": 15, "title": "Q19-Questions", "comment": "I usually use them for debugging purposes.", "response_id": "R_UzRPsl6DrU6GGv7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors"], "4": ["Debugging code/ finding errors"]}, "final_labels": ["Debugging code/ finding errors"]}, "1647": {"id": 1647, "topic_id": 15, "title": "Q19-Questions", "comment": "None", "response_id": "R_XuEVHVBd8v51DNv", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1648": {"id": 1648, "topic_id": 15, "title": "Q19-Questions", "comment": "some of the SQL queries", "response_id": "R_3kLZCeWs78AjwhF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Questions about SQL commands/queries"], "4": ["Questions about SQL commands/queries"]}, "final_labels": ["Questions about SQL commands/queries"]}, "1649": {"id": 1649, "topic_id": 15, "title": "Q19-Questions", "comment": "Error resolving, complex code explanation.", "response_id": "R_xEKLhB4swGzRuYV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Explaining Code"], "4": ["Fixing/Explaining bugs/errors", "Explaining Code"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Explaining Code"]}, "1650": {"id": 1650, "topic_id": 15, "title": "Q19-Questions", "comment": "mostly programming", "response_id": "R_3I9OGwiuXmE9XKg", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Programming/coding questions"], "4": ["Programming/coding questions"]}, "final_labels": ["Programming/coding questions"]}, "1651": {"id": 1651, "topic_id": 15, "title": "Q19-Questions", "comment": "None", "response_id": "R_3dX0fi4sLII3PiH", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1652": {"id": 1652, "topic_id": 15, "title": "Q19-Questions", "comment": "None", "response_id": "R_bQkaerH2Fl0nnlD", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1653": {"id": 1653, "topic_id": 15, "title": "Q19-Questions", "comment": "Fix a function and complete a code", "response_id": "R_RslT2qSMtPc2tDb", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Writing/Implementing certain functions/ideas"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Writing/Implementing certain functions/ideas"]}, "1654": {"id": 1654, "topic_id": 15, "title": "Q19-Questions", "comment": "Theoretically things like networking etc", "response_id": "R_2YK95R07aWH8jtJ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking theoretical/conceptual understanding"], "4": ["Seeking theoretical/conceptual understanding"]}, "final_labels": ["Seeking theoretical/conceptual understanding"]}, "1655": {"id": 1655, "topic_id": 15, "title": "Q19-Questions", "comment": ".", "response_id": "R_215FEdTEBSaZuef", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1656": {"id": 1656, "topic_id": 15, "title": "Q19-Questions", "comment": "Using it for 3D modeling and design", "response_id": "R_CafRWLUSmPbnu3T", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Question about computer science topics"], "4": ["Question about computer science topics"]}, "final_labels": ["Question about computer science topics"]}, "1657": {"id": 1657, "topic_id": 15, "title": "Q19-Questions", "comment": "Some algorithms or syntax", "response_id": "R_2SpOQibFdoXDYtK", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Questions about algorithms", "Syntax questions"], "4": ["Questions about algorithms"]}, "final_labels": ["Questions about algorithms", "Syntax questions"]}, "1658": {"id": 1658, "topic_id": 15, "title": "Q19-Questions", "comment": "I give it code that does not work and ask it why it doesn't work. \nI ask it to explain certain programming related topics and ask further questions based on the response it gives me. \nIf I don't know how to write a specific function, I will ask chatGPT to write it and then use the format and style of code to make sure it is correct and integrate it into my code.", "response_id": "R_2SvmJx1woxo86QB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance", "Fixing/Explaining bugs/errors", "Writing/Implementing certain functions/ideas"], "4": ["Seeking clarification/guidance", "Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Seeking clarification/guidance", "Writing/Implementing certain functions/ideas"]}, "1659": {"id": 1659, "topic_id": 15, "title": "Q19-Questions", "comment": "Usually I will ask it about specialized vocabulary related to the computer field.", "response_id": "R_3k1Hed9uT5m0ExG", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1660": {"id": 1660, "topic_id": 15, "title": "Q19-Questions", "comment": "I typically use AI chatbots to inform of general information that act as a refresher for previous learned information. I typically ask AI chatbots questions about syntax for a language as it is quicker then trying to find the answer online.", "response_id": "R_2Ymteq20Q8UvtmO", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance", "Syntax questions"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance", "Syntax questions"]}, "1661": {"id": 1661, "topic_id": 15, "title": "Q19-Questions", "comment": "GitHub copilot, bard", "response_id": "R_esbJyW7mlynWin7", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": []}, "1662": {"id": 1662, "topic_id": 15, "title": "Q19-Questions", "comment": "None.", "response_id": "R_2Ya1RCTXHTghfoC", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1663": {"id": 1663, "topic_id": 15, "title": "Q19-Questions", "comment": "How do i do this thing?\nwhat is the right resource/library to do this?\nHow can i replacate this task in one language into another language?", "response_id": "R_2D0QXbxxx0V9kyD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance", "Converting code to another programming language"], "4": ["Seeking clarification/guidance", "Converting code to another programming language"]}, "final_labels": ["Seeking clarification/guidance", "Converting code to another programming language"]}, "1664": {"id": 1664, "topic_id": 15, "title": "Q19-Questions", "comment": "debugging\ngather forgotten syntax ( e.g the function that turns a string into an int)", "response_id": "R_2ya9BHavbBKXivg", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors", "Syntax questions"], "4": ["Debugging code/ finding errors"]}, "final_labels": ["Debugging code/ finding errors", "Syntax questions"]}, "1665": {"id": 1665, "topic_id": 15, "title": "Q19-Questions", "comment": "I use it mostly for clarifying things, finding solutions, debugging, tips and tricks for programming, and much more.", "response_id": "R_3Howth2U80l5ObO", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Finding Solutions/answers", "Seeking clarification/guidance", "Debugging code/ finding errors"], "4": ["Finding Solutions/answers", "Seeking clarification/guidance", "Debugging code/ finding errors"]}, "final_labels": ["Seeking clarification/guidance", "Finding Solutions/answers", "Debugging code/ finding errors"]}, "1666": {"id": 1666, "topic_id": 15, "title": "Q19-Questions", "comment": "I use for almost all of my questions related to programming. Not coding but to learn the fundamental concepts.", "response_id": "R_2VJjmKmn8xcsl5H", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Learning/Explaining concepts"], "4": ["Learning/Explaining concepts"]}, "final_labels": ["Learning/Explaining concepts"]}, "1667": {"id": 1667, "topic_id": 15, "title": "Q19-Questions", "comment": "Me: Why is my program not compiling? I am getting this error and have tried everything I could think of.\n\nChatGPT: It seems like you have made a typo in here that is hard to spot, fix this and it will work.\n\nMe: OH I FEEL SO DUMB YOU FOUND IT IN 2 SECONDS THANK YOU SO MUCH\n\nChatGPT: You're welcome, if you need any extra assistance with anything else, feel free to come back!", "response_id": "R_p3lsO9vWuS0Vv0d", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1668": {"id": 1668, "topic_id": 15, "title": "Q19-Questions", "comment": "Personally, I use it quite a bit for compilation errors and occasionally runtime errors where I have narrowed down the problem. I also like to use it to explain how something is the correct answer (ex: \"Explain why A is the correct choice\").", "response_id": "R_1OjgBuMqtSdsaop", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Seeking clarification/guidance"], "4": ["Fixing/Explaining bugs/errors", "Seeking clarification/guidance"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Seeking clarification/guidance"]}, "1669": {"id": 1669, "topic_id": 15, "title": "Q19-Questions", "comment": "Most", "response_id": "R_1DD4RAfh4FfqWUq", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1670": {"id": 1670, "topic_id": 15, "title": "Q19-Questions", "comment": "finding error.", "response_id": "R_1KygtcaEhlkmb09", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors"], "4": ["Debugging code/ finding errors"]}, "final_labels": ["Debugging code/ finding errors"]}, "1671": {"id": 1671, "topic_id": 15, "title": "Q19-Questions", "comment": "Understanding algorithms, data structures, and their implementation.", "response_id": "R_R2Fr2UMojw2jyYF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1672": {"id": 1672, "topic_id": 15, "title": "Q19-Questions", "comment": "Things that are relatively simple and structured like SQL queries, using a well-known function or API, and idea generation.", "response_id": "R_3qK944MWUasHftb", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Generating/Improving ideas", "Questions about SQL commands/queries", "Seeking clarification/guidance"], "4": ["Generating/Improving ideas", "Questions about SQL commands/queries"]}, "final_labels": ["Generating/Improving ideas", "Questions about SQL commands/queries", "Seeking clarification/guidance"]}, "1673": {"id": 1673, "topic_id": 15, "title": "Q19-Questions", "comment": "I will usually ask an AI chatbot to go over the process of implementing certain methods for example, how to implement background processing to an already established program.", "response_id": "R_ugflyJGwIb3t6TL", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Writing/Implementing certain functions/ideas"], "4": ["Writing/Implementing certain functions/ideas"]}, "final_labels": ["Writing/Implementing certain functions/ideas"]}, "1674": {"id": 1674, "topic_id": 15, "title": "Q19-Questions", "comment": "I mostly ask it what libraries to use for the task I need to complete.", "response_id": "R_3DdwfABqqLkeZOa", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1675": {"id": 1675, "topic_id": 15, "title": "Q19-Questions", "comment": "When working with a new programming language, it is nice to write the code in a language that you know and have the chatbot act as a translator and have it write the code in the new language for you. This makes learning new languages much easier and faster.", "response_id": "R_1QycIu8QDolXzfs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Converting code to another programming language"], "4": ["Converting code to another programming language"]}, "final_labels": ["Converting code to another programming language"]}, "1676": {"id": 1676, "topic_id": 15, "title": "Q19-Questions", "comment": "Remembering how to use Unix commands, looking up the syntax for how to deal with pointers to pointers in C, and debugging specific functions are some of the uses I've had for AI in the past month or two.", "response_id": "R_1ptCU4xgOKOBKJb", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors", "Syntax questions", "Questions about OS terminal commands"], "4": ["Debugging code/ finding errors", "Questions about OS terminal commands"]}, "final_labels": ["Syntax questions", "Questions about OS terminal commands", "Debugging code/ finding errors"]}, "1677": {"id": 1677, "topic_id": 15, "title": "Q19-Questions", "comment": "I usually ask about the concepts of the Cloud and network development. With the Cloud related questions I would ask it how it can improve upon my code. Learning from the areas that are too repeatable or messy to make more concise.", "response_id": "R_2XmruWIZ7RhByDF", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance", "Learning/Explaining concepts"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance", "Learning/Explaining concepts"]}, "1678": {"id": 1678, "topic_id": 15, "title": "Q19-Questions", "comment": "How can I start a new flutter project\nHow can I add navigation bar to my code\nHere is my code please fix it\nAnd many more", "response_id": "R_1loxENjBZaRRuji", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Seeking clarification/guidance"], "4": ["Fixing/Explaining bugs/errors", "Seeking clarification/guidance"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Seeking clarification/guidance"]}, "1679": {"id": 1679, "topic_id": 15, "title": "Q19-Questions", "comment": "Correct the errors", "response_id": "R_231qEU3xxVdwzkB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1680": {"id": 1680, "topic_id": 15, "title": "Q19-Questions", "comment": "Web development, JavaScript, sveltekit, flutter, etc..", "response_id": "R_3foP3WuIpKQAKLm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Programming/coding questions"], "4": ["Programming/coding questions"]}, "final_labels": ["Programming/coding questions"]}, "1681": {"id": 1681, "topic_id": 15, "title": "Q19-Questions", "comment": "To learn new programming language, To get help with specific coding problem, To understand new features of a specific technology.", "response_id": "R_1otoSqbX1YX11Dr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Learning programming languages/frameworks", "Seeking clarification/guidance"], "4": ["Learning programming languages/frameworks", "Seeking clarification/guidance"]}, "final_labels": ["Learning programming languages/frameworks", "Seeking clarification/guidance"]}, "1682": {"id": 1682, "topic_id": 15, "title": "Q19-Questions", "comment": "I use it sometime to help with debugging and segmentation faults.", "response_id": "R_1MKGAPdu4KxLaut", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors"], "4": ["Debugging code/ finding errors"]}, "final_labels": ["Debugging code/ finding errors"]}, "1683": {"id": 1683, "topic_id": 15, "title": "Q19-Questions", "comment": "I typically use AI chatbots to generate snippets of code for larger programs which I do not already know exactly how to do properly or would rather have the AI bot write for me.", "response_id": "R_3qJow6A4kMaU3v3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Generating code examples/boilerplate"], "4": ["Generating code examples/boilerplate"]}, "final_labels": ["Generating code examples/boilerplate"]}, "1684": {"id": 1684, "topic_id": 15, "title": "Q19-Questions", "comment": "I don't anymore, but I tried for a while to ask it for help while programming a small game idea in Unity (RIP Unity). It did not give me the desired result, regardless of how much tweaking I did.", "response_id": "R_1gLr31KAX6x6pes", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Programming/coding questions"], "4": ["Programming/coding questions"]}, "final_labels": ["Programming/coding questions"]}, "1685": {"id": 1685, "topic_id": 15, "title": "Q19-Questions", "comment": "Occasionally math stuff, but 95% it gets the calculations wrong so I just try to use it to explain concepts, not provide examples.", "response_id": "R_UAPLtFvj9iqK0Ex", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1686": {"id": 1686, "topic_id": 15, "title": "Q19-Questions", "comment": "I usually ask AI Chatbots to fix an error that I cannot find an answer to on google or Stack Overflow. My biggest issue with using it is that it sometimes gives me very general answers that don't really apply to my exact case.", "response_id": "R_OrIV0jF4Im1w50t", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1687": {"id": 1687, "topic_id": 15, "title": "Q19-Questions", "comment": "Commands for doing certain things from the command line, which file in my system to find specific information.", "response_id": "R_1Xk5qSChSQMswP7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Questions about OS terminal commands"], "4": ["Questions about OS terminal commands"]}, "final_labels": ["Questions about OS terminal commands"]}, "1688": {"id": 1688, "topic_id": 15, "title": "Q19-Questions", "comment": "I ask chatbots about bugs in my code, how it would optimize algorithms, how to develop a very specific thing in my code that I can't figure out, the parameters of different functions in packages and libraries, what an error I am receiving means, the definition of certain data structures if I forget", "response_id": "R_27jsgpKaRVQxgNc", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Writing/Implementing certain functions/ideas", "Seeking clarification/guidance", "Questions about algorithms"], "4": ["Fixing/Explaining bugs/errors", "Writing/Implementing certain functions/ideas", "Seeking clarification/guidance"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Questions about algorithms", "Seeking clarification/guidance", "Writing/Implementing certain functions/ideas"]}, "1689": {"id": 1689, "topic_id": 15, "title": "Q19-Questions", "comment": "None", "response_id": "R_1LuF69BhNCOAldF", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1690": {"id": 1690, "topic_id": 15, "title": "Q19-Questions", "comment": "I normally use them for understanding what I am supposed to do, such as typing in part of my assignment and getting a break down of the parts of the project. When I have no where else to look and am confused, I also use it as a template for my code, such as asking it to write a specific problem, like for example in my most recent OS project, I asked chatGPT to write an example program for redirecting IO and using piping at the same time and I sued the answer as a starting point for my program.", "response_id": "R_V4LA7nbhFkn29QB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance", "Generating code examples/boilerplate"], "4": ["Seeking clarification/guidance", "Generating code examples/boilerplate"]}, "final_labels": ["Seeking clarification/guidance", "Generating code examples/boilerplate"]}, "1691": {"id": 1691, "topic_id": 15, "title": "Q19-Questions", "comment": "Given a leetcode problem that I tried and failed after 1 hour or I want to learn how I could improve my solution or other solutions. I ask it to create me quizzes to test my understanding of a topic. I ask it to break down then I confirm by breaking it down with my own understanding", "response_id": "R_2upnILbgMktCs4r", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Improving/refactoring code", "Breaking down/Simplifying code", "Fixing/Explaining bugs/errors", "Generating quizzes to test understanding"], "4": ["Improving/refactoring code", "Breaking down/Simplifying code", "Fixing/Explaining bugs/errors"]}, "final_labels": ["Breaking down/Simplifying code", "Improving/refactoring code", "Fixing/Explaining bugs/errors", "Generating quizzes to test understanding"]}, "1692": {"id": 1692, "topic_id": 15, "title": "Q19-Questions", "comment": "tweaking ml algorithms, python analysis problems, I mostly use it in python", "response_id": "R_Rsm4mcTqmSJxTgZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Improving/refactoring code"], "4": ["Improving/refactoring code"]}, "final_labels": ["Improving/refactoring code"]}, "1693": {"id": 1693, "topic_id": 15, "title": "Q19-Questions", "comment": "I used to ask chatgpt for behavioural question based on real time architecture on limitation and scalability of a cloud project based on client's requirement. (P.S. I worked as a GCP Cloud Engineer for the past 2 years)", "response_id": "R_BXrwpXQFq8e2nyp", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1694": {"id": 1694, "topic_id": 15, "title": "Q19-Questions", "comment": "Debugging an error, some inbuilt functions syntax etc.", "response_id": "R_24jZ5eyDG7a6tFs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors", "Syntax questions"], "4": ["Debugging code/ finding errors"]}, "final_labels": ["Debugging code/ finding errors", "Syntax questions"]}, "1695": {"id": 1695, "topic_id": 15, "title": "Q19-Questions", "comment": "I ask A.I to helps me understand error codes and messages for the most part. On occasion, I ask it to see if it can spot any issue with my code", "response_id": "R_3GBS0y4QkH64cl1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Debugging code/ finding errors"], "4": ["Fixing/Explaining bugs/errors", "Debugging code/ finding errors"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Debugging code/ finding errors"]}, "1696": {"id": 1696, "topic_id": 15, "title": "Q19-Questions", "comment": "Different library usages, suggestions for what language to use for a system, basically narrowing down my research to more focused side than get lost with the variety of tech out there", "response_id": "R_12JSpXfZDCdlYly", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1697": {"id": 1697, "topic_id": 15, "title": "Q19-Questions", "comment": "specific bugs or problems mostly, maybe how to setup or use certain app.", "response_id": "R_2th5XSrImK09gFh", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Seeking clarification/guidance"], "4": ["Fixing/Explaining bugs/errors", "Seeking clarification/guidance"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Seeking clarification/guidance"]}, "1698": {"id": 1698, "topic_id": 15, "title": "Q19-Questions", "comment": "None", "response_id": "R_ApuRLTLkmIO7Kk9", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1699": {"id": 1699, "topic_id": 15, "title": "Q19-Questions", "comment": "To help understand the code", "response_id": "R_1dFSWA1exeebOmZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Explaining Code"], "4": ["Explaining Code"]}, "final_labels": ["Explaining Code"]}, "1700": {"id": 1700, "topic_id": 15, "title": "Q19-Questions", "comment": "Asking how a function works and to describe in detail", "response_id": "R_2ckEICIFFsjzPky", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Explaining Code"], "4": ["Explaining Code"]}, "final_labels": ["Explaining Code"]}, "1701": {"id": 1701, "topic_id": 15, "title": "Q19-Questions", "comment": "How to code something in a different language or commands", "response_id": "R_2fJnUFuIx2mdrmZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Exploring the possibility of doing specific things in a specific programming language"], "4": ["Exploring the possibility of doing specific things in a specific programming language"]}, "final_labels": ["Exploring the possibility of doing specific things in a specific programming language"]}, "1702": {"id": 1702, "topic_id": 15, "title": "Q19-Questions", "comment": "related to complex algorithms/ tasks in ML, networking etc.", "response_id": "R_3j7ripp4MiwOOOr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Question about computer science topics", "Questions about algorithms"], "4": ["Question about computer science topics"]}, "final_labels": ["Questions about algorithms", "Question about computer science topics"]}, "1703": {"id": 1703, "topic_id": 15, "title": "Q19-Questions", "comment": "So much random stuff, ethical questions, homework questions, scenario questions, everything.", "response_id": "R_22JnH52Dzf3YM2X", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Ethical questions", "Help with homework", "All types of questions"], "4": ["Ethical questions", "Help with homework"]}, "final_labels": ["Ethical questions", "Help with homework"]}, "1704": {"id": 1704, "topic_id": 15, "title": "Q19-Questions", "comment": "May ask the purpose of a function or varaible in a code snippet that I provide, may ask for chatGPT to build be a quick function for the sake of time, then I revision it myself.", "response_id": "R_2TpHrUGR9ts1ccd", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Explaining Code", "Writing/Implementing certain functions/ideas"], "4": ["Explaining Code", "Writing/Implementing certain functions/ideas"]}, "final_labels": ["Explaining Code", "Writing/Implementing certain functions/ideas"]}, "1705": {"id": 1705, "topic_id": 15, "title": "Q19-Questions", "comment": "hey are not perfect, and that they may not always be accurate in their responses. I also know that they cannot provide the same level of personalized guidance and support as a human teacher or mentor.", "response_id": "R_31KPkoZMn33JIa4", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1706": {"id": 1706, "topic_id": 15, "title": "Q19-Questions", "comment": "Logics and syntax", "response_id": "R_1mn27nfHJHSkpyJ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Programming Logic questions", "Syntax questions"], "4": ["Programming Logic questions"]}, "final_labels": ["Programming Logic questions", "Syntax questions"]}, "1707": {"id": 1707, "topic_id": 15, "title": "Q19-Questions", "comment": "Asking about fixing some issues or redesign some code sections.", "response_id": "R_3e3654iviQm6Z1E", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Improving/refactoring code"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Improving/refactoring code"]}, "1708": {"id": 1708, "topic_id": 15, "title": "Q19-Questions", "comment": "Write a code\nFix this code\nExplain the code\nImprove the code\nFix the syntax", "response_id": "R_e9XoUlmCrSLuLfz", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Syntax questions", "Explaining Code", "Improving/refactoring code"], "4": ["Fixing/Explaining bugs/errors", "Improving/refactoring code", "Explaining Code"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Syntax questions", "Improving/refactoring code", "Explaining Code"]}, "1709": {"id": 1709, "topic_id": 15, "title": "Q19-Questions", "comment": "Explanations of concepts, practice test generation, or step-by-step explanations of a sample code to better understand a concept.", "response_id": "R_3lr8D0rS56RphzT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Explaining Code", "Writing test cases", "Seeking clarification/guidance"]}, "1710": {"id": 1710, "topic_id": 15, "title": "Q19-Questions", "comment": "I typically will ask the chatbot to help with debugging issues that I cannot directly identify right away as well as sometimes having it explain code that is new to me or that I did not write so that I have a better understanding of the logic.", "response_id": "R_3HNVTdZc0h3NOVp", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors", "Explaining Code"], "4": ["Debugging code/ finding errors", "Explaining Code"]}, "final_labels": ["Debugging code/ finding errors", "Explaining Code"]}, "1711": {"id": 1711, "topic_id": 15, "title": "Q19-Questions", "comment": "Documentation", "response_id": "R_1hR2dbEqDJYQrZo", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Documenting Code"], "4": ["documentation"]}, "final_labels": ["Documenting Code"]}, "1712": {"id": 1712, "topic_id": 15, "title": "Q19-Questions", "comment": "I would ask it to explain a topic or piece of code so I can further understand how and why it does or doesn't work.", "response_id": "R_3h5RyTfAlalVtlc", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance", "Explaining Code"], "4": ["Seeking clarification/guidance", "Explaining Code"]}, "final_labels": ["Seeking clarification/guidance", "Explaining Code"]}, "1713": {"id": 1713, "topic_id": 15, "title": "Q19-Questions", "comment": "Simple tasks such as seeking help to a specific function or command in a novel programming language.", "response_id": "R_2qeqdKBXFak0mgT", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1714": {"id": 1714, "topic_id": 15, "title": "Q19-Questions", "comment": "None", "response_id": "R_2q4tW0qliq2IcSc", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1715": {"id": 1715, "topic_id": 15, "title": "Q19-Questions", "comment": "Generating small snippets of code, rarely", "response_id": "R_3es2BbCNHvr8Z5o", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Generating code examples/boilerplate"], "4": ["Generating code examples/boilerplate"]}, "final_labels": ["Generating code examples/boilerplate"]}, "1716": {"id": 1716, "topic_id": 15, "title": "Q19-Questions", "comment": "Some old concepts I need to refresh.\nA way to do a specific task.", "response_id": "R_0e2iXU9W3Cn7tQZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1717": {"id": 1717, "topic_id": 15, "title": "Q19-Questions", "comment": "I have used it for HackerRank coding rounds.", "response_id": "R_1QzmrHfoeO0KAwE", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Finding Solutions/answers"], "4": ["Finding Solutions/answers"]}, "final_labels": ["Finding Solutions/answers"]}, "1718": {"id": 1718, "topic_id": 15, "title": "Q19-Questions", "comment": "None", "response_id": "R_30reH9pasm2wsTC", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1719": {"id": 1719, "topic_id": 15, "title": "Q19-Questions", "comment": "syntax, languages i dont know as well", "response_id": "R_2tfb6ZmvsxdIlNs", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Questions about programming languages", "Syntax questions"], "4": ["Questions about programming languages"]}, "final_labels": ["Syntax questions", "Questions about programming languages"]}, "1720": {"id": 1720, "topic_id": 15, "title": "Q19-Questions", "comment": "Syntax, boilerplate, checking for small mistakes I missed", "response_id": "R_yOzoTaqmoSCO3CN", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors", "Generating code examples/boilerplate", "Syntax questions"], "4": ["Debugging code/ finding errors", "Generating code examples/boilerplate"]}, "final_labels": ["Debugging code/ finding errors", "Syntax questions", "Generating code examples/boilerplate"]}, "1721": {"id": 1721, "topic_id": 15, "title": "Q19-Questions", "comment": "Better/shorter ways to write code, and learning more about new functions and libraries", "response_id": "R_ReNYgcRWpkQN7EZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Generating code examples/boilerplate", "Learning about functions/libraries"], "4": ["Generating code examples/boilerplate", "Learning about functions/libraries"]}, "final_labels": ["Improving/refactoring code", "Learning about functions/libraries"]}, "1722": {"id": 1722, "topic_id": 15, "title": "Q19-Questions", "comment": "how to use SQL to make a database, how to design printed circuit board, etc", "response_id": "R_3EWkjPlbx23Hocj", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1723": {"id": 1723, "topic_id": 15, "title": "Q19-Questions", "comment": "Bugs, sometimes syntax.", "response_id": "R_2usKWKFn65crWm6", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Syntax questions"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Syntax questions", "Fixing/Explaining bugs/errors"]}, "1724": {"id": 1724, "topic_id": 15, "title": "Q19-Questions", "comment": "bugs, concept related questions", "response_id": "R_3JaP6ZTZjxlek54", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Learning/Explaining concepts"]}, "1725": {"id": 1725, "topic_id": 15, "title": "Q19-Questions", "comment": "I typically use AI chatbots in conjunction with other programming resources. For example, I might use an AI chatbot to get a quick answer to a question, and then I might follow up by reading a tutorial or a Stack Overflow answer to get a more in-depth explanation of the concept.", "response_id": "R_2X54EWTMtvD4gf0", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Finding Solutions/answers", "Learning/Explaining concepts"], "4": ["Finding Solutions/answers", "Learning/Explaining concepts"]}, "final_labels": ["Finding Solutions/answers", "Learning/Explaining concepts"]}, "1726": {"id": 1726, "topic_id": 15, "title": "Q19-Questions", "comment": "Questions regarding the bug issues and fixes", "response_id": "R_2aQ8ruVk9BpeFKr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1727": {"id": 1727, "topic_id": 15, "title": "Q19-Questions", "comment": "Chat gpt", "response_id": "R_p5J7fk8ohpOkaE9", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1728": {"id": 1728, "topic_id": 15, "title": "Q19-Questions", "comment": "Resolving errors, Development ideas, Review and improve", "response_id": "R_3socSsYW4GBp8y7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Generating/Improving ideas"], "4": ["Fixing/Explaining bugs/errors", "Generating/Improving ideas"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Generating/Improving ideas"]}, "1729": {"id": 1729, "topic_id": 15, "title": "Q19-Questions", "comment": "Fixing the errors", "response_id": "R_2CyvkPm4gYBJArk", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1730": {"id": 1730, "topic_id": 15, "title": "Q19-Questions", "comment": "H", "response_id": "R_10C9KwWrbhzUyky", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1731": {"id": 1731, "topic_id": 15, "title": "Q19-Questions", "comment": "Library", "response_id": "R_5unnoFsKBOyRaZr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Learning about functions/libraries"], "4": ["Learning about functions/libraries"]}, "final_labels": ["Learning about functions/libraries"]}, "1732": {"id": 1732, "topic_id": 15, "title": "Q19-Questions", "comment": "Bugs and exceptions\nGenerate regex (usually incorrect)\nGenerate boilerplate", "response_id": "R_5AcJ0hhfNRYyHgB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Generating code examples/boilerplate"], "4": ["Fixing/Explaining bugs/errors", "Generating code examples/boilerplate"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Generating code examples/boilerplate"]}, "1733": {"id": 1733, "topic_id": 15, "title": "Q19-Questions", "comment": "Learning react", "response_id": "R_XBbnGXGqTNz7OFP", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Learning programming languages/frameworks"], "4": ["Learning programming languages/frameworks"]}, "final_labels": ["Learning programming languages/frameworks"]}, "1734": {"id": 1734, "topic_id": 15, "title": "Q19-Questions", "comment": "Easy and/or time consuming tasks.", "response_id": "R_1nPj1esA6tzKbUp", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Doing small/easy tasks"], "4": ["Doing small/easy tasks"]}, "final_labels": ["Doing small/easy tasks"]}, "1735": {"id": 1735, "topic_id": 15, "title": "Q19-Questions", "comment": "In coding", "response_id": "R_3mk08B2kzDpCXUc", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Programming/coding questions"], "4": ["Programming/coding questions"]}, "final_labels": ["Programming/coding questions"]}, "1736": {"id": 1736, "topic_id": 15, "title": "Q19-Questions", "comment": "Ask if something I did was right, ask for a dumb-down version of something to understand", "response_id": "R_3nBZXGuL7a6DEAi", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1737": {"id": 1737, "topic_id": 15, "title": "Q19-Questions", "comment": "syntax, debugging", "response_id": "R_XNAYDtvnvg9GPSx", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors", "Syntax questions"], "4": ["Debugging code/ finding errors"]}, "final_labels": ["Debugging code/ finding errors", "Syntax questions"]}, "1738": {"id": 1738, "topic_id": 15, "title": "Q19-Questions", "comment": "Code writing help. Or questions on topics that I did not understand after class lectures.", "response_id": "R_3gODngeizfxut0e", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Code writing help"], "4": ["Code writing help"]}, "final_labels": ["Code writing help", "Seeking clarification/guidance"]}, "1739": {"id": 1739, "topic_id": 15, "title": "Q19-Questions", "comment": "For smaller tasks that may confuse me a bit.", "response_id": "R_2rUCEofpPmMdMu2", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Doing small/easy tasks"], "4": ["Doing small/easy tasks"]}, "final_labels": ["Doing small/easy tasks"]}, "1740": {"id": 1740, "topic_id": 15, "title": "Q19-Questions", "comment": "Usually if I can't find an error in my codes.", "response_id": "R_3iDOnww9kfDzXYK", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors"], "4": ["Debugging code/ finding errors"]}, "final_labels": ["Debugging code/ finding errors"]}, "1741": {"id": 1741, "topic_id": 15, "title": "Q19-Questions", "comment": "Typically to resolve errors.", "response_id": "R_8pMEFNaMJ4EBPYl", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1742": {"id": 1742, "topic_id": 15, "title": "Q19-Questions", "comment": "Most of the time will it be to debug.", "response_id": "R_9H7XjlBY78ZT4Yh", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors"], "4": ["Debugging code/ finding errors"]}, "final_labels": ["Debugging code/ finding errors"]}, "1743": {"id": 1743, "topic_id": 15, "title": "Q19-Questions", "comment": "I use them for debugging code", "response_id": "R_Dw8Wed37sKxTb9f", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors"], "4": ["Debugging code/ finding errors"]}, "final_labels": ["Debugging code/ finding errors"]}, "1744": {"id": 1744, "topic_id": 15, "title": "Q19-Questions", "comment": "None", "response_id": "R_31o9BttsiGFNL8X", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1745": {"id": 1745, "topic_id": 15, "title": "Q19-Questions", "comment": "Fixing errors", "response_id": "R_9RHNM3e0c8bFNq9", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1746": {"id": 1746, "topic_id": 15, "title": "Q19-Questions", "comment": "Can you simplify my code? Can you make this code work? Can you write a program with these descriptions?", "response_id": "R_1rAg4n9ZhDFMKtm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Breaking down/Simplifying code", "Fixing/Explaining bugs/errors", "Writing programs/scripts"], "4": ["Breaking down/Simplifying code", "Fixing/Explaining bugs/errors"]}, "final_labels": ["Breaking down/Simplifying code", "Fixing/Explaining bugs/errors", "Writing programs/scripts"]}, "1747": {"id": 1747, "topic_id": 15, "title": "Q19-Questions", "comment": "Something I forget is making tar or makefile so I ask the chatbot the command to make a tar and makefile", "response_id": "R_2PcnQoPrkpYoL7L", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Questions about OS terminal commands"], "4": ["Questions about OS terminal commands"]}, "final_labels": ["Questions about OS terminal commands"]}, "1748": {"id": 1748, "topic_id": 15, "title": "Q19-Questions", "comment": "Sometimes I will ask it design questions if I am faced with a problem that I dont know how to approach. Other times, I will ask it to help me build a serializer to translate a JSON object to python.", "response_id": "R_3DceJZWePC56iB3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance", "Programming/coding questions"], "4": ["Seeking clarification/guidance", "Programming/coding questions"]}, "final_labels": ["Seeking clarification/guidance", "Programming/coding questions"]}, "1749": {"id": 1749, "topic_id": 15, "title": "Q19-Questions", "comment": "Syntax, Questions regarding study guides, leetcode explanations, etc.", "response_id": "R_POPqtDZJCXSjt6N", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance", "Syntax questions", "Explaining Code"], "4": ["Seeking clarification/guidance", "Explaining Code"]}, "final_labels": ["Seeking clarification/guidance", "Syntax questions", "Explaining Code"]}, "1750": {"id": 1750, "topic_id": 15, "title": "Q19-Questions", "comment": "\"i recently go this error in my &lt;coding language&gt; program and I'm not sure what it means can you help me &lt;enter error&gt;\"", "response_id": "R_5zj6GfuaQGQ57TX", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1751": {"id": 1751, "topic_id": 15, "title": "Q19-Questions", "comment": "Typically, when I am learning something new like the python class I am in, my professor heavily promotes using chatbots to answer your questions you have about a concept in class or in the book. If you don't find your answer you can use things like slack to help find one.", "response_id": "R_1mwp8EQsQTuctup", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Finding Solutions/answers"], "4": ["Finding Solutions/answers"]}, "final_labels": ["Finding Solutions/answers"]}, "1752": {"id": 1752, "topic_id": 15, "title": "Q19-Questions", "comment": "Normally ask it if my code is optimized or how i should go about doing a task.", "response_id": "R_0pJXxTZOPl6C74t", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance", "Improving/refactoring code"], "4": ["Seeking clarification/guidance", "Improving/refactoring code"]}, "final_labels": ["Seeking clarification/guidance", "Improving/refactoring code"]}, "1753": {"id": 1753, "topic_id": 15, "title": "Q19-Questions", "comment": "Write a template for a code that does xyz. Paste in a block of code and ask where the issue is, so debugging purposes.", "response_id": "R_20SDJ6aLW66XM8a", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Generating code examples/boilerplate", "Debugging code/ finding errors"], "4": ["Generating code examples/boilerplate", "Debugging code/ finding errors"]}, "final_labels": ["Generating code examples/boilerplate", "Debugging code/ finding errors"]}, "1754": {"id": 1754, "topic_id": 15, "title": "Q19-Questions", "comment": "\"How would I do [a,b,c] in express.js\"", "response_id": "R_24yO58MKspYTIJ3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1755": {"id": 1755, "topic_id": 15, "title": "Q19-Questions", "comment": "Explaining concepts, such as the birthday paradox in reference to block ciphers or where the frame pointer will be pointing after a certain set of instructions.", "response_id": "R_3j0wB17xvjJHH7m", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1756": {"id": 1756, "topic_id": 15, "title": "Q19-Questions", "comment": "I usually ask ChatGPT why a certain block of code is not working or about key concepts in the programming language I'm learning.", "response_id": "R_2qe2JpiaEhN4SLB", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Learning/Explaining concepts", "Fixing/Explaining bugs/errors"], "4": ["Learning/Explaining concepts", "Fixing/Explaining bugs/errors"]}, "final_labels": ["Learning/Explaining concepts", "Fixing/Explaining bugs/errors"]}, "1757": {"id": 1757, "topic_id": 15, "title": "Q19-Questions", "comment": "Usually ask them to summarize an error message or ask them how to do x using y.", "response_id": "R_03p5FaTjTGzxV61", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Summarizing info", "Seeking clarification/guidance"], "4": ["Summarizing info", "Seeking clarification/guidance"]}, "final_labels": ["Summarizing info", "Seeking clarification/guidance"]}, "1758": {"id": 1758, "topic_id": 15, "title": "Q19-Questions", "comment": "Mostly configuration and debugging. Why x,y,and z do not work , or how should I ensure this file runs properly.", "response_id": "R_3NVYMBjpJNg7ryD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors", "Fixing/Explaining bugs/errors"], "4": ["Debugging code/ finding errors", "Fixing/Explaining bugs/errors"]}, "final_labels": ["Debugging code/ finding errors", "Fixing/Explaining bugs/errors"]}, "1759": {"id": 1759, "topic_id": 15, "title": "Q19-Questions", "comment": "time complexity", "response_id": "R_1rxNfWogx61kgPx", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Programming/coding questions"], "4": ["Programming/coding questions"]}, "final_labels": ["Programming/coding questions"]}, "1760": {"id": 1760, "topic_id": 15, "title": "Q19-Questions", "comment": "None", "response_id": "R_2vYT62k93LSVF02", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1761": {"id": 1761, "topic_id": 15, "title": "Q19-Questions", "comment": "Basic functions and scripts I don't want to waste my time writing.", "response_id": "R_1kZdnQ2grfJqxP2", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Writing/Implementing certain functions/ideas"], "4": ["Writing/Implementing certain functions/ideas"]}, "final_labels": ["Writing/Implementing certain functions/ideas", "Writing programs/scripts"]}, "1762": {"id": 1762, "topic_id": 15, "title": "Q19-Questions", "comment": "Fixing errors", "response_id": "R_4VOvcBJ017j8XWV", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1763": {"id": 1763, "topic_id": 15, "title": "Q19-Questions", "comment": "None", "response_id": "R_2YlcbS3wHk1JkMt", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1764": {"id": 1764, "topic_id": 15, "title": "Q19-Questions", "comment": "Usually I use them for more basic problems, or getting a high level overview of something.", "response_id": "R_25Ygt8nl5Zh4alj", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Getting an overview of something"], "4": ["Getting an overview of something"]}, "final_labels": ["Getting an overview of something"]}, "1765": {"id": 1765, "topic_id": 15, "title": "Q19-Questions", "comment": "Debugging issues, syntax demonstration, adding comments to code.", "response_id": "R_0xhTrshZ5nLMLuN", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors", "Documenting Code", "Syntax questions"], "4": ["Debugging code/ finding errors", "Documenting Code"]}, "final_labels": ["Debugging code/ finding errors", "Syntax questions", "Documenting Code"]}, "1766": {"id": 1766, "topic_id": 15, "title": "Q19-Questions", "comment": "none", "response_id": "R_2waSMCv4lXjaOWf", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1767": {"id": 1767, "topic_id": 15, "title": "Q19-Questions", "comment": "conceptual stuff and debugging", "response_id": "R_A5TwGGDkipmpyJr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors", "Seeking theoretical/conceptual understanding"], "4": ["Debugging code/ finding errors", "Seeking theoretical/conceptual understanding"]}, "final_labels": ["Debugging code/ finding errors", "Seeking theoretical/conceptual understanding"]}, "1768": {"id": 1768, "topic_id": 15, "title": "Q19-Questions", "comment": "logic", "response_id": "R_1n1KhUIPNFhFszD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Programming Logic questions"], "4": ["Programming Logic questions"]}, "final_labels": ["Programming Logic questions"]}, "1769": {"id": 1769, "topic_id": 15, "title": "Q19-Questions", "comment": "\u2026\u2026\u2026", "response_id": "R_79Ew8Bzz9itk4Eh", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1770": {"id": 1770, "topic_id": 15, "title": "Q19-Questions", "comment": "Fix something in flutter.dart code", "response_id": "R_1f7nt7CzCWQGwdn", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1771": {"id": 1771, "topic_id": 15, "title": "Q19-Questions", "comment": "Function problems or architectural", "response_id": "R_viCxA3Swng9dTnH", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1772": {"id": 1772, "topic_id": 15, "title": "Q19-Questions", "comment": "Any questions i cant answer", "response_id": "R_3pt12a3Qta6Qxjr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Finding Solutions/answers"], "4": ["Finding Solutions/answers"]}, "final_labels": ["Finding Solutions/answers"]}, "1773": {"id": 1773, "topic_id": 15, "title": "Q19-Questions", "comment": "Cleaning code, Solving errors, etc.", "response_id": "R_xFQf1427b4gJIHf", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Cleaning code"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Cleaning code"]}, "1774": {"id": 1774, "topic_id": 15, "title": "Q19-Questions", "comment": "Syntax questions", "response_id": "R_3Du5KaMwadEY7Qg", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1775": {"id": 1775, "topic_id": 15, "title": "Q19-Questions", "comment": "Test cases", "response_id": "R_2YeP0oKxqWoe2x6", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Writing test cases"], "4": ["Writing test cases"]}, "final_labels": ["Writing test cases"]}, "1776": {"id": 1776, "topic_id": 15, "title": "Q19-Questions", "comment": "For java python c++ etc", "response_id": "R_VLrhqGB4Jt1ME6Z", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Programming/coding questions"], "4": ["Programming/coding questions"]}, "final_labels": ["Programming/coding questions"]}, "1777": {"id": 1777, "topic_id": 15, "title": "Q19-Questions", "comment": "syntax or example code", "response_id": "R_3QVk6RiR0hxdWOY", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Syntax questions", "Generating code examples/boilerplate"], "4": ["Generating code examples/boilerplate"]}, "final_labels": ["Syntax questions", "Generating code examples/boilerplate"]}, "1778": {"id": 1778, "topic_id": 15, "title": "Q19-Questions", "comment": "I will ask it to explain certain concepts, or if I am having really weird errors I will ask it for help.", "response_id": "R_2TLwd7AH6VqSm7r", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance", "Fixing/Explaining bugs/errors"], "4": ["Seeking clarification/guidance", "Fixing/Explaining bugs/errors"]}, "final_labels": ["Seeking clarification/guidance", "Fixing/Explaining bugs/errors"]}, "1779": {"id": 1779, "topic_id": 15, "title": "Q19-Questions", "comment": "Bug fixing or if ive hit a roadblock with some basic logic", "response_id": "R_sCniUvnfEraLMHf", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Programming Logic questions"], "4": ["Fixing/Explaining bugs/errors", "Programming Logic questions"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Programming Logic questions"]}, "1780": {"id": 1780, "topic_id": 15, "title": "Q19-Questions", "comment": "I usually use it to debug code I have already written.", "response_id": "R_0eJKqiiapDIo2l3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors"], "4": ["Debugging code/ finding errors"]}, "final_labels": ["Debugging code/ finding errors"]}, "1781": {"id": 1781, "topic_id": 15, "title": "Q19-Questions", "comment": "Ask for help with debugging or deciphering meaning of niche errors", "response_id": "R_3GlCIFiq6Fad4Ep", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors", "Fixing/Explaining bugs/errors"], "4": ["Debugging code/ finding errors", "Fixing/Explaining bugs/errors"]}, "final_labels": ["Debugging code/ finding errors", "Fixing/Explaining bugs/errors"]}, "1782": {"id": 1782, "topic_id": 15, "title": "Q19-Questions", "comment": "If there are errors in my code or clarifying questions about code given in class.", "response_id": "R_1Dvh2ZsfzBKKRMm", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Explaining Code"], "4": ["Fixing/Explaining bugs/errors", "Explaining Code"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1783": {"id": 1783, "topic_id": 15, "title": "Q19-Questions", "comment": "i ask for logic on how to solve things - just an outline for an idea", "response_id": "R_3PhI86yVHwTEdOZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Finding Solutions/answers"], "4": ["Finding Solutions/answers"]}, "final_labels": ["Finding Solutions/answers"]}, "1784": {"id": 1784, "topic_id": 15, "title": "Q19-Questions", "comment": "Examples of implementation of functions", "response_id": "R_333JfOk0ZAKHdY2", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Generating code examples/boilerplate"], "4": ["Generating code examples/boilerplate"]}, "final_labels": ["Generating code examples/boilerplate"]}, "1785": {"id": 1785, "topic_id": 15, "title": "Q19-Questions", "comment": "Solving interview technical round questions.", "response_id": "R_33785UeeY5OFyTc", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Finding Solutions/answers"], "4": ["Finding Solutions/answers"]}, "final_labels": ["Finding Solutions/answers"]}, "1786": {"id": 1786, "topic_id": 15, "title": "Q19-Questions", "comment": "logic and to check errors in logic", "response_id": "R_2XjGIaTpfPVRWfU", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors", "Programming Logic questions"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors", "Programming Logic questions"]}, "1787": {"id": 1787, "topic_id": 15, "title": "Q19-Questions", "comment": "ALL", "response_id": "R_r11oChJXoCDf8Up", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1788": {"id": 1788, "topic_id": 15, "title": "Q19-Questions", "comment": "obscure questions like latex or powershell scripts, last resort for debugging a program", "response_id": "R_1NyTlcpwvDXvXuJ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance", "Debugging code/ finding errors"], "4": ["Seeking clarification/guidance", "Debugging code/ finding errors"]}, "final_labels": ["Debugging code/ finding errors", "Seeking clarification/guidance"]}, "1789": {"id": 1789, "topic_id": 15, "title": "Q19-Questions", "comment": "Syntax questions when working with new languages", "response_id": "R_1qaNVPovlmBdplY", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Syntax questions"], "4": ["Syntax questions"]}, "final_labels": ["Syntax questions"]}, "1790": {"id": 1790, "topic_id": 15, "title": "Q19-Questions", "comment": "Syntax", "response_id": "R_3IS2dBBXXnVLIQZ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Syntax questions"], "4": ["Syntax questions"]}, "final_labels": ["Syntax questions"]}, "1791": {"id": 1791, "topic_id": 15, "title": "Q19-Questions", "comment": "to help optimize code", "response_id": "R_C8ipGTomDVyvwtP", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Improving/refactoring code"], "4": ["Improving/refactoring code"]}, "final_labels": ["Improving/refactoring code"]}, "1792": {"id": 1792, "topic_id": 15, "title": "Q19-Questions", "comment": "None", "response_id": "R_1lcUgIDZbnoiS7j", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1793": {"id": 1793, "topic_id": 15, "title": "Q19-Questions", "comment": "I feel like they replace", "response_id": "R_AhytGgSQcx9Yhb3", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1794": {"id": 1794, "topic_id": 15, "title": "Q19-Questions", "comment": "none", "response_id": "R_3dGhFtS4SDTQfzq", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1795": {"id": 1795, "topic_id": 15, "title": "Q19-Questions", "comment": "Algorithms", "response_id": "R_WdiaivQrCC0ZkR3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Questions about algorithms"], "4": ["Questions about algorithms"]}, "final_labels": ["Questions about algorithms"]}, "1796": {"id": 1796, "topic_id": 15, "title": "Q19-Questions", "comment": ".None", "response_id": "R_XtiGqyuzgeic1RD", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1797": {"id": 1797, "topic_id": 15, "title": "Q19-Questions", "comment": "data visualization", "response_id": "R_UKESMuBnP0FEuTD", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Data visualization"], "4": ["Data visualization"]}, "final_labels": ["Data visualization"]}, "1798": {"id": 1798, "topic_id": 15, "title": "Q19-Questions", "comment": "Algorthim based questions.", "response_id": "R_3sA3Oa6CPBO9XeW", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Questions about algorithms"], "4": ["Questions about algorithms"]}, "final_labels": ["Questions about algorithms"]}, "1799": {"id": 1799, "topic_id": 15, "title": "Q19-Questions", "comment": "Error checking.", "response_id": "R_1dLCb6UjCi0gFLH", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1800": {"id": 1800, "topic_id": 15, "title": "Q19-Questions", "comment": "Very minor issues.", "response_id": "R_39Nb6m3sK4Yzl29", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1801": {"id": 1801, "topic_id": 15, "title": "Q19-Questions", "comment": "AI chat bots can give quick answers and cater to you since you can describe exactly how you want the answer to be given", "response_id": "R_2ttWnCpFURDv2qo", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["Finding Solutions/answers"], "4": ["Finding Solutions/answers"]}, "final_labels": []}, "1802": {"id": 1802, "topic_id": 15, "title": "Q19-Questions", "comment": "python related", "response_id": "R_VJTXlkIsX1HHwNH", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Questions about programming languages"], "4": ["Questions about programming languages"]}, "final_labels": ["Questions about programming languages"]}, "1803": {"id": 1803, "topic_id": 15, "title": "Q19-Questions", "comment": "none", "response_id": "R_2VfDhQV9akGJtxC", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1804": {"id": 1804, "topic_id": 15, "title": "Q19-Questions", "comment": "mostly debugging", "response_id": "R_6jjEZA05hIJDCAw", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Debugging code/ finding errors"], "4": ["Debugging code/ finding errors"]}, "final_labels": ["Debugging code/ finding errors"]}, "1805": {"id": 1805, "topic_id": 15, "title": "Q19-Questions", "comment": "xws", "response_id": "R_4ehwkzz5QbbaxfK", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1806": {"id": 1806, "topic_id": 15, "title": "Q19-Questions", "comment": "problem or find about func", "response_id": "R_1pmPbNcvAdOmx5B", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Finding Solutions/answers"], "4": ["Finding Solutions/answers"]}, "final_labels": ["Finding Solutions/answers"]}, "1807": {"id": 1807, "topic_id": 15, "title": "Q19-Questions", "comment": "nothing", "response_id": "R_2ItuHJUEmOeYvYR", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1808": {"id": 1808, "topic_id": 15, "title": "Q19-Questions", "comment": "Many", "response_id": "R_4ZvU8bqIEsUkuvD", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1809": {"id": 1809, "topic_id": 15, "title": "Q19-Questions", "comment": "Labs assignment any thing that needs a solution", "response_id": "R_4g1xX9TA1EgIVlQ", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Finding Solutions/answers"], "4": ["Finding Solutions/answers"]}, "final_labels": ["Finding Solutions/answers"]}, "1810": {"id": 1810, "topic_id": 15, "title": "Q19-Questions", "comment": "For example, how to write this code or how to use this method", "response_id": "R_4S141xeef0FjDIq", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1811": {"id": 1811, "topic_id": 15, "title": "Q19-Questions", "comment": "Code\nAdvice \nLearning", "response_id": "R_40k1R23ZHGZJcVr", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Learning/Explaining concepts"], "4": ["Learning/Explaining concepts"]}, "final_labels": ["Learning/Explaining concepts"]}, "1812": {"id": 1812, "topic_id": 15, "title": "Q19-Questions", "comment": "Methods", "response_id": "R_4NwdRGqQ9VVf8c8", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Programming/coding questions"], "4": ["Programming/coding questions"]}, "final_labels": ["Programming/coding questions"]}, "1813": {"id": 1813, "topic_id": 15, "title": "Q19-Questions", "comment": "I use it to do my home works that related to programing", "response_id": "R_4mKv1D5Lhz3tWM7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Help with homework"], "4": ["Help with homework"]}, "final_labels": ["Help with homework"]}, "1814": {"id": 1814, "topic_id": 15, "title": "Q19-Questions", "comment": "No", "response_id": "R_4MbPf2p8Q5xLaxy", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1815": {"id": 1815, "topic_id": 15, "title": "Q19-Questions", "comment": "None", "response_id": "R_4hFSTH2DdXtfqq5", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1816": {"id": 1816, "topic_id": 15, "title": "Q19-Questions", "comment": "None", "response_id": "R_4olzLSXktSLxdN7", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1817": {"id": 1817, "topic_id": 15, "title": "Q19-Questions", "comment": "All", "response_id": "R_47kZtvTcnQfFOia", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1818": {"id": 1818, "topic_id": 15, "title": "Q19-Questions", "comment": "how do i develop this functionality", "response_id": "R_5Nx5TzrKZlmWeJP", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance"]}, "1819": {"id": 1819, "topic_id": 15, "title": "Q19-Questions", "comment": "None", "response_id": "R_5q80Rz0riiYKqE7", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1820": {"id": 1820, "topic_id": 15, "title": "Q19-Questions", "comment": "..", "response_id": "R_7reHvD50hlEu3ya", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1821": {"id": 1821, "topic_id": 15, "title": "Q19-Questions", "comment": "Api development", "response_id": "R_4O3udUI7JjILP0d", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Learning/Explaining concepts"], "4": ["Learning/Explaining concepts"]}, "final_labels": ["Learning/Explaining concepts"]}, "1822": {"id": 1822, "topic_id": 15, "title": "Q19-Questions", "comment": "Machine learning, code syntax, http codes", "response_id": "R_7YvwbEKOE1CRWx3", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Question about computer science topics", "Syntax questions"], "4": ["Question about computer science topics"]}, "final_labels": ["Syntax questions", "Question about computer science topics"]}, "1823": {"id": 1823, "topic_id": 15, "title": "Q19-Questions", "comment": "More than one type", "response_id": "R_4DrPjzvlkfAQwYV", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["Learning"], "4": ["Learning"]}, "final_labels": []}, "1824": {"id": 1824, "topic_id": 15, "title": "Q19-Questions", "comment": "Code problems", "response_id": "R_77BcXhpD8QdN7f0", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}, "1825": {"id": 1825, "topic_id": 15, "title": "Q19-Questions", "comment": "ai", "response_id": "R_4qfAZHbCISfbZo7", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Question about computer science topics"], "4": ["Question about computer science topics"]}, "final_labels": ["Question about computer science topics"]}, "1826": {"id": 1826, "topic_id": 15, "title": "Q19-Questions", "comment": "Usage and concepts of functions and logica", "response_id": "R_441LGcnL0MKQjzk", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Seeking clarification/guidance"], "4": ["Seeking clarification/guidance"]}, "final_labels": ["Seeking clarification/guidance", "Programming Logic questions"]}, "1827": {"id": 1827, "topic_id": 15, "title": "Q19-Questions", "comment": "None", "response_id": "R_40oT7q2IBpVdf6m", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1828": {"id": 1828, "topic_id": 15, "title": "Q19-Questions", "comment": ".", "response_id": "R_8qh1gIf3D7sgkuZ", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1829": {"id": 1829, "topic_id": 15, "title": "Q19-Questions", "comment": "Easy writing", "response_id": "R_8E42yL2OEIKivl7", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["Writing help"], "4": ["Writing help"]}, "final_labels": []}, "1830": {"id": 1830, "topic_id": 15, "title": "Q19-Questions", "comment": "chatGPT", "response_id": "R_2FFlb9lG4iLzxC8", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1831": {"id": 1831, "topic_id": 15, "title": "Q19-Questions", "comment": "Articles", "response_id": "R_4wSJYbE2fFmE72F", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["Writing help"], "4": ["Writing help"]}, "final_labels": []}, "1832": {"id": 1832, "topic_id": 15, "title": "Q19-Questions", "comment": "Code Examples , Concept Explanations", "response_id": "R_4OvHsWb4Iv7TQk1", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Generating code examples/boilerplate", "Learning/Explaining concepts"], "4": ["Generating code examples/boilerplate", "Learning/Explaining concepts"]}, "final_labels": ["Generating code examples/boilerplate", "Learning/Explaining concepts"]}, "1833": {"id": 1833, "topic_id": 15, "title": "Q19-Questions", "comment": "I can't quite remember", "response_id": "R_4knfHxyRsw1iYII", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1834": {"id": 1834, "topic_id": 15, "title": "Q19-Questions", "comment": ".", "response_id": "R_42gVFt8QTYUoQnM", "is_resolved": false, "is_excluded": true, "users_labels": {"1": ["None"], "4": ["None"]}, "final_labels": []}, "1835": {"id": 1835, "topic_id": 15, "title": "Q19-Questions", "comment": "Python, and other frameworks.", "response_id": "R_1aMbRsHtDcZL8lP", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Learning programming languages/frameworks"], "4": ["Learning programming languages/frameworks"]}, "final_labels": ["Learning programming languages/frameworks"]}, "1836": {"id": 1836, "topic_id": 15, "title": "Q19-Questions", "comment": "error solutions", "response_id": "R_44woLBOwPlTpTa6", "is_resolved": true, "is_excluded": false, "users_labels": {"1": ["Fixing/Explaining bugs/errors"], "4": ["Fixing/Explaining bugs/errors"]}, "final_labels": ["Fixing/Explaining bugs/errors"]}}

==> note.txt <==
@article{xia2017developers,
  title={What do developers search for on the web?},
  author={Xia, Xin and Bao, Lingfeng and Lo, David and Kochhar, Pavneet Singh and Hassan, Ahmed E and Xing, Zhenchang},
  journal={Empirical Software Engineering},
  volume={22},
  pages={3149--3185},
  year={2017},
  publisher={Springer}
}


%why they seek information?
@inproceedings{gallardo2011kinds,
  title={What kinds of development problems can be solved by searching the web? a field study},
  author={Gallardo-Valencia, Rosalva E and Sim, Susan Elliott},
  booktitle={Proceedings of the 3rd International Workshop on Search-Driven Development: Users, Infrastructure, Tools, and Evaluation},
  pages={41--44},
  year={2011}
}

